A Forecast-driven Hierarchical Factor Model with Application to Mortality Data

Mortality forecasting plays a pivotal role in insurance and financial risk management of life insurers, pension funds, and social securities. Mortality data is usually high-dimensional in nature and favors factor model approaches to modelling and forecasting. This paper introduces a new forecast-driven hierarchical factor model (FHFM) customized for mortality forecasting. Compared to existing models, which only capture the cross-sectional variation or time-serial dependence in the dimension reduction step, the new model captures both features efficiently under a hierarchical structure, and provides insights into the understanding of dynamic variation of mortality patterns over time. By comparing with static PCA utilized in Lee and Carter 1992, dynamic PCA introduced in Lam et al. 2011, as well as other existing mortality modelling methods, we find that this approach provides both better estimation results and superior out-of-sample forecasting performance. Simulation studies further illustrate the advantages of the proposed model based on different data structures. Finally, empirical studies using the US mortality data demonstrate the implications and significance of this new model in life expectancy forecasting and life annuities pricing.

==> CodeDataToMS/Code/Mx_t.txt <==
"1933" "1934" "1935" "1936" "1937" "1938" "1939" "1940" "1941" "1942" "1943" "1944" "1945" "1946" "1947" "1948" "1949" "1950" "1951" "1952" "1953" "1954" "1955" "1956" "1957" "1958" "1959" "1960" "1961" "1962" "1963" "1964" "1965" "1966" "1967" "1968" "1969" "1970" "1971" "1972" "1973" "1974" "1975" "1976" "1977" "1978" "1979" "1980" "1981" "1982" "1983" "1984" "1985" "1986" "1987" "1988" "1989" "1990" "1991" "1992" "1993" "1994" "1995" "1996" "1997" "1998" "1999" "2000" "2001" "2002" "2003" "2004" "2005" "2006" "2007" "2008" "2009" "2010" "2011" "2012" "2013" "2014" "2015" "2016" "2017" "2018"
"0" 0.061292 0.068487 0.061509 0.062776 0.061267 0.057848 0.053392 0.053734 0.052356 0.048331 0.0451 0.044012 0.042199 0.043695 0.036083 0.035332 0.035164 0.032577 0.032306 0.032081 0.030673 0.029219 0.028443 0.028005 0.028049 0.028032 0.027356 0.02698 0.025919 0.02575 0.025663 0.025372 0.024594 0.023868 0.022766 0.022536 0.021816 0.021275 0.019114 0.01811 0.017553 0.017093 0.016088 0.01532 0.014342 0.013804 0.013268 0.012841 0.011991 0.011636 0.011155 0.010993 0.010907 0.010502 0.010346 0.010326 0.010367 0.009758 0.009284 0.008772 0.008589 0.00827 0.00782 0.007604 0.007471 0.007533 0.00735 0.007223 0.006944 0.007067 0.007047 0.00698 0.007079 0.00704 0.007053 0.006807 0.006566 0.006215 0.006064 0.006014 0.005948 0.005861 0.005898 0.005864 0.005742 0.005596
"1" 0.009459 0.010558 0.008912 0.008831 0.008366 0.007827 0.006302 0.005705 0.005517 0.004561 0.00468 0.004047 0.003558 0.003262 0.002816 0.002552 0.002468 0.002355 0.002413 0.002356 0.002156 0.001957 0.001887 0.001851 0.001889 0.001813 0.001729 0.001766 0.001653 0.001604 0.001649 0.001595 0.00153 0.001574 0.001409 0.001426 0.001339 0.00127 0.001228 0.001192 0.001205 0.001116 0.001083 0.001043 0.001032 0.001035 0.000957 0.000977 0.000925 0.000895 0.000863 0.000826 0.000811 0.000811 0.000786 0.000798 0.000801 0.000739 0.000744 0.000679 0.000683 0.000654 0.000636 0.000583 0.000558 0.000542 0.000527 0.000513 0.000514 0.000482 0.000472 0.000496 0.000481 0.000462 0.000483 0.000482 0.00043 0.000435 0.000423 0.00041 0.00042 0.000369 0.000401 0.000392 0.000384 0.000372
"2" 0.004351 0.004852 0.004146 0.004238 0.003971 0.003563 0.002909 0.002699 0.002575 0.002199 0.002391 0.002199 0.001886 0.001733 0.001592 0.00153 0.001407 0.001308 0.001372 0.001403 0.001252 0.001176 0.001091 0.001066 0.001082 0.00111 0.001053 0.001063 0.001014 0.001004 0.001017 0.000994 0.000979 0.000967 0.00093 0.000923 0.000898 0.000854 0.000829 0.000843 0.000826 0.000751 0.000731 0.000717 0.000718 0.000709 0.000647 0.000654 0.000632 0.000602 0.000582 0.000548 0.000548 0.000546 0.000538 0.000524 0.000493 0.000468 0.000484 0.00046 0.00047 0.000448 0.000418 0.000388 0.00036 0.000358 0.000361 0.000345 0.000341 0.000323 0.000337 0.000301 0.000315 0.000306 0.000296 0.000291 0.000283 0.000271 0.000266 0.000272 0.000255 0.000249 0.000253 0.000262 0.000246 0.000263
"3" 0.003104 0.00323 0.00298 0.002853 0.002705 0.002445 0.002094 0.001805 0.001778 0.001674 0.001721 0.001607 0.001451 0.001312 0.001172 0.001192 0.001113 0.000994 0.000999 0.001033 0.000992 0.000875 0.000866 0.000794 0.000814 0.000845 0.00079 0.000833 0.000768 0.000766 0.000775 0.000742 0.000738 0.000741 0.000702 0.000709 0.000711 0.000694 0.000668 0.000656 0.000624 0.000622 0.000554 0.000558 0.000525 0.000533 0.000528 0.000505 0.000463 0.000465 0.00044 0.000396 0.00039 0.00041 0.000419 0.000408 0.000392 0.000359 0.000379 0.000333 0.000365 0.000338 0.000318 0.000318 0.000292 0.000264 0.000273 0.000244 0.000258 0.000239 0.000259 0.000224 0.000221 0.000218 0.000221 0.000224 0.000217 0.000206 0.000205 0.000204 0.000189 0.000185 0.000196 0.000198 0.000193 0.000185
"4" 0.002386 0.002451 0.002404 0.002272 0.002138 0.00193 0.001681 0.001482 0.001408 0.001344 0.001356 0.001297 0.001248 0.001079 0.000916 0.000948 0.000877 0.000823 0.000808 0.00086 0.000792 0.000701 0.000676 0.000683 0.000664 0.00067 0.000682 0.000681 0.000639 0.000592 0.000625 0.000627 0.000626 0.000625 0.00059 0.000585 0.000601 0.000566 0.000556 0.000522 0.000537 0.000493 0.000478 0.000452 0.000427 0.00043 0.000427 0.000384 0.000389 0.000352 0.000353 0.00032 0.000329 0.000333 0.000337 0.000323 0.000318 0.000296 0.000287 0.000271 0.000279 0.000282 0.000258 0.000244 0.000222 0.00021 0.000213 0.000202 0.000213 0.000204 0.000199 0.000189 0.000181 0.000178 0.000176 0.000173 0.000165 0.000156 0.000164 0.000169 0.00016 0.000161 0.000147 0.00016 0.000149 0.000147
"5" 0.001975 0.002029 0.002009 0.001886 0.001778 0.001581 0.00144 0.00129 0.001201 0.00115 0.00118 0.00114 0.001135 0.000979 0.000872 0.00078 0.000781 0.000698 0.000858 0.000702 0.000659 0.000609 0.000598 0.000607 0.00059 0.00058 6e-04 0.00058 0.000556 0.00056 0.000549 0.000543 0.000536 0.00055 0.000526 0.00054 0.000518 0.000519 0.000539 0.000469 0.000493 0.000434 0.000423 0.000416 0.000402 0.000387 0.000387 0.000344 0.000333 0.00032 0.000314 0.000281 0.000284 0.000267 0.000269 0.000287 0.000268 0.000258 0.000259 0.000242 0.000222 0.000224 0.000214 0.000217 0.000215 0.000201 0.000191 0.000188 0.000172 0.000175 0.000169 0.000171 0.000153 0.000171 0.000148 0.000141 0.000144 0.000123 0.00014 0.000132 0.000138 0.000132 0.000136 0.000136 0.000128 0.000131
"6" 0.001774 0.001823 0.001801 0.001702 0.001578 0.001426 0.001243 0.001193 0.001105 0.001025 0.00109 0.001035 0.001001 0.000913 0.000794 0.000755 0.000676 0.000645 0.000709 0.000744 0.000542 0.000539 0.000542 0.000548 0.000541 0.000524 0.000536 0.000533 0.000505 0.000492 0.000499 0.000476 0.000466 0.000486 0.000458 0.000486 0.000462 0.000467 0.000449 0.00044 0.000436 0.000396 0.000376 0.00037 0.000357 0.000363 0.000342 0.000328 0.000319 0.000294 0.000277 0.000268 0.000276 0.000255 0.000267 0.000244 0.000244 0.00024 0.000225 0.000201 0.00023 0.000211 0.000199 0.000199 0.000182 0.000172 0.000172 0.000163 0.00016 0.000146 0.000151 0.000157 0.000161 0.000139 0.000142 0.000124 0.00013 0.000115 0.000123 0.000109 0.000121 0.000115 0.000128 0.000121 0.000113 0.000115
"7" 0.001611 0.001647 0.001617 0.00155 0.001426 0.001287 0.001102 0.001062 0.001042 0.00093 0.001005 0.000966 0.000895 0.000837 0.000718 0.000708 0.000674 0.000573 0.000571 0.000628 0.000589 0.000461 0.000482 0.00048 0.000497 0.00047 0.000474 0.000475 0.000442 0.000445 0.000442 0.000426 0.000437 0.000421 0.000417 0.000426 0.00043 0.000396 0.000411 0.000423 0.000419 0.000368 0.000352 0.00033 0.000302 0.000316 0.000283 0.000301 0.000278 0.000283 0.000272 0.000251 0.000232 0.000232 0.000241 0.000229 0.000233 0.000211 0.000196 0.000198 0.000211 0.000188 0.000195 0.000184 0.000174 0.000179 0.000165 0.000157 0.000144 0.000142 0.000144 0.00014 0.000142 0.000132 0.000134 0.000124 0.000111 0.000114 0.000112 0.000113 0.000108 0.000111 0.000108 0.000126 0.000121 0.000104
"8" 0.001469 0.001507 0.001473 0.001418 0.001303 0.00118 0.001001 0.000978 0.000947 0.000874 0.000943 0.000908 0.000835 0.000778 0.000647 0.000662 0.000653 0.000586 0.000468 0.000533 0.000527 0.00053 0.000422 0.000426 0.000455 0.000436 0.000425 0.000443 0.000397 0.000406 0.00039 0.000425 0.000394 0.000393 0.000383 0.000412 0.000396 0.000381 0.000372 0.000368 0.000364 0.000342 0.000305 0.00031 0.000319 0.000304 0.000287 0.000291 0.000284 0.000259 0.000248 0.000249 0.000231 0.000228 0.000239 0.000237 0.000237 0.000205 0.000204 0.000193 0.00021 0.000194 0.00019 0.000181 0.000168 0.000156 0.000166 0.000147 0.000142 0.000152 0.00014 0.000133 0.000137 0.000133 0.000132 0.000123 0.000113 0.000115 0.000119 0.000105 0.000111 0.000107 0.000111 0.000116 0.000112 0.000113
"9" 0.001354 0.00139 0.001372 0.001319 0.0012 0.001092 0.000947 0.000918 0.00089 0.000806 0.000912 0.00087 0.000796 0.00075 0.000601 0.000614 0.000624 0.000568 0.000463 0.000454 0.00047 0.000484 0.000485 0.00037 0.000413 0.000398 0.000423 0.000398 0.000378 0.000369 0.000378 0.000359 0.000361 0.00037 0.000363 0.000364 4e-04 0.000359 0.00035 0.00035 0.000356 0.000322 0.000299 0.000283 0.00029 0.000272 0.000272 0.000274 0.00024 0.000255 0.000213 0.000215 0.000223 0.000211 0.000215 0.00023 0.000231 0.000195 0.000194 0.000183 0.000178 0.00017 0.000173 0.000171 0.000161 0.000155 0.000153 0.000143 0.00015 0.000146 0.000134 0.000142 0.000138 0.000123 0.00013 0.000115 0.000127 0.000108 0.000108 0.000111 0.000113 0.000109 0.000104 0.000111 0.000108 0.000115
"10" 0.001268 0.001307 0.001307 0.00126 0.001135 0.001023 0.000924 0.000879 0.000835 0.000761 0.000831 0.000836 0.000761 0.000708 0.000577 0.000572 0.000578 0.00053 0.000466 0.000463 0.00042 0.000431 0.000441 0.000429 0.000367 0.000366 0.000405 0.000371 0.000369 0.000352 0.000361 0.000349 0.00035 0.000349 0.000345 0.000338 0.000333 0.000335 0.000336 0.000352 0.000325 0.000293 0.000287 0.000277 0.000266 0.000269 0.00025 0.000252 0.000234 0.00022 0.000213 0.000234 0.000206 0.000217 0.000195 0.000225 0.000209 0.000193 0.000197 0.000176 0.000174 0.000179 0.000174 0.000168 0.000169 0.000163 0.000165 0.000151 0.000149 0.000149 0.000163 0.000138 0.000123 0.000125 0.000135 0.000118 0.000113 0.000103 0.00011 0.000108 0.000105 0.000102 0.000107 0.000112 0.000118 0.000113
"11" 0.001234 0.001277 0.001295 0.001255 0.001132 0.001012 0.000944 0.000889 0.000838 0.000767 0.000827 0.000824 0.000799 0.000715 0.000594 0.000587 0.000572 0.000517 0.000497 0.000493 0.000463 0.000398 0.000416 0.000422 0.000457 0.000347 0.000412 0.000403 0.000377 0.000379 0.000366 0.000386 0.000361 0.000361 0.000339 0.000374 0.000349 0.00034 0.00035 0.000337 0.000333 0.000309 0.000307 0.000267 0.000297 0.000277 0.000255 0.000255 0.000252 0.000235 0.000223 0.000231 0.000227 0.000226 0.000231 0.000226 0.00023 0.000192 0.000211 0.00019 0.000187 0.000184 0.000195 0.000184 0.000169 0.000169 0.000176 0.000178 0.000158 0.000153 0.000146 0.000139 0.000145 0.000138 0.000131 0.000124 0.000141 0.000126 0.000115 0.000114 0.000112 0.000115 0.000113 0.000122 0.000126 0.000118
"12" 0.001278 0.001306 0.001336 0.001312 0.001192 0.001062 0.001012 0.000946 0.000894 0.000815 0.000863 0.000858 0.000835 0.000771 0.000641 0.000624 0.000609 0.000538 0.000541 0.000548 0.00052 0.000451 0.000408 0.00043 0.000482 0.000461 0.000446 0.000409 0.00041 0.000404 0.000384 0.00038 0.00039 0.000391 0.000393 0.000375 0.00039 0.000374 0.000365 0.000357 0.000371 0.000358 0.000316 0.000307 0.000319 0.000303 0.000296 0.000288 0.000288 0.000268 0.00026 0.000266 0.00026 0.000265 0.000254 0.00024 0.000263 0.00023 0.000222 0.000221 0.000221 0.000224 0.000219 0.000216 0.000211 0.000203 0.000179 0.000181 0.000175 0.000185 0.000174 0.000171 0.000152 0.000139 0.000141 0.000137 0.000139 0.000134 0.000129 0.000122 0.000133 0.000131 0.000126 0.000129 0.000145 0.000142
"13" 0.001398 0.00141 0.001431 0.001429 0.001315 0.00117 0.001126 0.001053 0.000999 0.000904 0.000943 0.000923 0.000909 0.000823 0.000739 0.000691 0.000668 0.000609 0.000611 0.000625 0.000604 0.000525 0.000494 0.000457 0.000528 0.00052 0.000488 0.00047 0.000449 0.000452 0.000439 0.000452 0.000442 0.000445 0.000432 0.000475 0.000443 0.000439 0.000425 0.000428 0.00044 0.000431 0.000364 0.000382 0.000372 0.000387 0.000348 0.000317 0.000325 0.000301 0.000298 0.000307 0.000309 0.000298 0.000291 0.000307 3e-04 0.000285 0.000279 0.000274 0.000297 0.000271 0.000283 0.00026 0.000253 0.000241 0.000212 0.000216 0.000209 0.000223 0.000209 0.000202 0.000197 0.000178 0.000185 0.000167 0.000162 0.00015 0.000154 0.00015 0.000161 0.000163 0.000167 0.000157 0.000169 0.000163
"14" 0.001584 0.00159 0.001596 0.001607 0.001499 0.001334 0.001281 0.001205 0.001153 0.001031 0.001065 0.001024 0.001008 0.000908 0.000838 0.000814 0.000758 0.000707 0.000719 0.000734 0.000699 0.000622 0.000596 0.000574 0.000575 0.000579 0.00056 0.000542 0.000498 0.000508 0.000518 0.000525 0.000495 0.000521 0.000527 0.000529 0.00056 0.00054 0.000524 0.000544 0.000542 0.00052 0.000487 0.000464 0.000459 0.000435 0.000425 0.00042 0.000383 0.000387 0.000365 0.000364 0.00038 0.000408 0.000381 0.00039 0.000374 4e-04 0.000387 0.000374 4e-04 0.000389 0.000381 0.000345 0.000327 3e-04 0.000289 0.000287 0.000268 0.000265 0.000255 0.000269 0.000266 0.00023 0.00023 0.000212 0.000201 2e-04 0.000206 0.000199 0.000192 0.000189 0.000215 0.00021 0.000218 0.000214
"15" 0.00182 0.001824 0.001823 0.001854 0.001738 0.001542 0.001469 0.001394 0.001353 0.001203 0.001234 0.001164 0.001144 0.001022 0.000969 0.000929 0.000904 0.000843 0.000856 0.00091 0.00084 0.000751 0.000742 0.000726 0.000751 0.000655 0.000704 0.000629 0.00061 0.000588 0.000641 0.000644 0.000652 0.000657 0.000634 0.000684 0.000713 0.000694 0.000709 0.000708 0.000691 0.00063 0.000644 0.00057 0.000604 0.000579 0.000578 0.00056 0.000499 0.000482 0.000469 0.00049 0.000494 0.000532 0.000497 0.000513 0.000529 0.000528 0.000523 0.00054 0.000525 0.000522 0.000498 0.000458 0.000415 0.000401 0.000382 0.000385 0.000357 0.000346 0.000335 0.000356 0.000343 0.000321 0.000314 0.000302 0.000272 0.000252 0.000244 0.000262 0.000252 0.000245 0.000259 0.000279 0.000295 0.000287
"16" 0.00206 0.002068 0.00206 0.002117 0.001991 0.001749 0.001646 0.001571 0.001541 0.001378 0.001417 0.001322 0.001287 0.001157 0.001099 0.00105 0.00101 0.000998 0.000961 0.001032 0.000976 0.000863 0.000863 0.00087 0.00091 0.000825 0.000833 0.000802 0.000781 0.000774 0.000817 0.000815 0.000811 0.000864 0.000864 0.000935 0.000973 0.000919 0.000931 0.000962 0.000956 0.00088 0.000804 0.000804 0.00083 0.000813 0.000811 0.000828 0.000719 0.000671 0.000647 0.000674 0.000685 0.000761 0.000733 0.000762 0.000751 0.000757 0.000773 0.000749 0.000764 0.000746 0.000732 0.000704 0.000631 0.000594 0.000586 0.000552 0.000533 0.000566 0.000528 0.000524 0.000486 0.000483 0.000451 0.000415 0.000394 0.000375 0.000362 0.000349 0.000325 0.000344 0.000351 0.000373 0.000399 0.00036
"17" 0.002291 0.002304 0.002292 0.002372 0.002239 0.001951 0.001812 0.001729 0.001704 0.001544 0.001598 0.001485 0.001423 0.001303 0.001236 0.001162 0.001107 0.0011 0.001102 0.00113 0.001071 0.000976 0.000966 0.000974 0.001033 0.000954 0.00097 0.000933 0.000902 0.000898 0.000923 0.000969 0.000961 0.001084 0.001025 0.001139 0.001169 0.001126 0.001146 0.001175 0.001137 0.001081 0.001033 0.000989 0.001016 0.001025 0.001007 0.000997 0.000928 0.000865 0.00082 0.000803 0.000799 0.00089 0.000874 0.000887 0.000883 0.00093 0.000902 0.000851 0.000873 0.000898 0.000867 0.000795 0.000788 0.000707 0.000722 0.000676 0.000686 0.000671 0.000649 0.00065 0.000651 0.000625 0.000579 0.000537 0.000509 0.000468 0.000465 0.000431 0.000438 0.00043 0.000472 0.000487 0.000461 0.000478
"18" 0.002518 0.002534 0.002512 0.002612 0.002473 0.002143 0.001977 0.001888 0.001863 0.001738 0.001891 0.001856 0.001792 0.001649 0.001489 0.001344 0.001234 0.001221 0.001217 0.00129 0.001177 0.001083 0.001112 0.001102 0.001144 0.001081 0.001073 0.001078 0.001006 0.001059 0.00107 0.001133 0.001134 0.001264 0.001255 0.001337 0.001417 0.001346 0.001358 0.001333 0.001407 0.001296 0.001245 0.00121 0.001261 0.001248 0.001246 0.001244 0.001145 0.001084 0.001002 0.000985 0.001008 0.001081 0.001033 0.001063 0.001044 0.001106 0.001106 0.001014 0.001065 0.001051 0.001005 0.000953 0.000913 0.000894 0.000849 0.000828 0.000824 0.00084 0.000846 0.000827 0.000815 0.000823 0.000793 0.000721 0.000672 0.000647 0.000622 0.000614 0.000556 0.000578 0.000613 0.000667 0.000651 0.000631
"19" 0.002745 0.002762 0.002718 0.002826 0.002682 0.002315 0.002129 0.002042 0.002011 0.00192 0.00215 0.002173 0.002024 0.001824 0.001605 0.001461 0.001326 0.001299 0.001301 0.001358 0.001312 0.001166 0.001209 0.001226 0.001223 0.001162 0.001135 0.001191 0.001111 0.001178 0.00118 0.001241 0.001266 0.00127 0.001353 0.001363 0.001452 0.001444 0.001418 0.001384 0.001397 0.001379 0.001295 0.001226 0.001279 0.00127 0.001281 0.001253 0.001155 0.0011 0.001054 0.001022 0.001017 0.001058 0.001025 0.00106 0.001023 0.001048 0.001076 0.001009 0.001066 0.001069 0.001029 0.000985 0.000952 0.000889 0.000888 0.000896 0.00091 0.000926 0.000912 0.000892 0.000909 0.000915 0.000881 0.000809 0.000731 0.000714 0.000729 0.000679 0.000653 0.000668 0.000719 0.000751 0.000768 0.000697
"20" 0.002968 0.002987 0.002915 0.003012 0.002858 0.002462 0.002265 0.002184 0.002153 0.002095 0.002361 0.002401 0.002169 0.001979 0.001721 0.001578 0.001423 0.001381 0.001366 0.001404 0.001378 0.001287 0.001281 0.001294 0.00129 0.001209 0.001249 0.001208 0.00113 0.00118 0.001182 0.001207 0.001204 0.0013 0.001259 0.001352 0.001407 0.001419 0.001368 0.001412 0.001441 0.001301 0.001308 0.001252 0.001277 0.001276 0.001286 0.001309 0.001171 0.001095 0.001042 0.001048 0.001002 0.001129 0.001054 0.001087 0.001005 0.001043 0.001073 0.001014 0.001046 0.001054 0.001031 0.000999 0.000931 0.000903 0.00089 0.000914 0.000906 0.000923 0.000947 0.000906 0.000914 0.000943 0.000887 0.000879 0.000799 0.000761 0.000744 0.00075 0.000732 0.000724 0.000774 0.000818 0.000829 0.000768
"21" 0.003166 0.003182 0.003091 0.003175 0.003001 0.002584 0.002388 0.002314 0.00228 0.002245 0.002504 0.002511 0.00223 0.002071 0.001793 0.001653 0.001487 0.001442 0.001418 0.001414 0.001402 0.001319 0.001378 0.001329 0.001307 0.001261 0.001297 0.001281 0.001219 0.001268 0.001286 0.001281 0.001326 0.001353 0.001387 0.001474 0.001493 0.00149 0.001498 0.001538 0.001498 0.001426 0.001384 0.001297 0.001327 0.001353 0.001308 0.001342 0.001237 0.00116 0.001074 0.001126 0.001098 0.00116 0.001125 0.001117 0.001067 0.001087 0.001131 0.001093 0.001118 0.001113 0.001071 0.00103 0.001021 0.000965 0.00094 0.000964 0.001001 0.000981 0.000962 0.000979 0.001003 0.001026 0.000983 0.000926 0.000896 0.000859 0.000846 0.000824 0.000806 0.000823 0.000868 0.000956 0.000904 0.000868
"22" 0.00333 0.003344 0.003246 0.003317 0.003121 0.002686 0.002492 0.002427 0.00239 0.002364 0.002603 0.002563 0.002252 0.002115 0.001836 0.001699 0.001536 0.001503 0.0015 0.001472 0.00143 0.00135 0.001409 0.001418 0.001327 0.001282 0.001294 0.00122 0.001246 0.001235 0.001266 0.001271 0.001322 0.001373 0.001424 0.001496 0.001503 0.001541 0.001538 0.001471 0.001482 0.001406 0.001372 0.00133 0.001358 0.001349 0.001338 0.001326 0.001261 0.001171 0.001084 0.001099 0.001091 0.001132 0.001117 0.001126 0.00108 0.00112 0.001123 0.001059 0.001076 0.001081 0.00106 0.001009 0.000968 0.000933 0.000912 0.000931 0.000942 0.000947 0.000998 0.000963 0.001003 0.001002 0.001021 0.000961 0.000865 0.000861 0.000898 0.000891 0.000843 0.000876 0.000918 0.000983 0.000955 0.000916
"23" 0.003457 0.003472 0.003381 0.003442 0.003222 0.002775 0.002577 0.002515 0.002476 0.002443 0.002646 0.00257 0.002253 0.002114 0.00185 0.00172 0.001564 0.001513 0.001498 0.001471 0.00141 0.001315 0.001372 0.001382 0.00136 0.001262 0.001205 0.001178 0.001233 0.00125 0.001267 0.001275 0.001281 0.001352 0.001394 0.001445 0.001536 0.001422 0.001469 0.001438 0.001459 0.001404 0.001412 0.00129 0.001289 0.001349 0.001333 0.001328 0.001233 0.001172 0.001134 0.001121 0.001102 0.001147 0.001132 0.001158 0.001127 0.001137 0.001096 0.001052 0.001103 0.001057 0.001055 0.000967 0.000974 0.000918 0.000918 0.000912 0.000951 0.000949 0.000975 0.000934 0.000998 0.001022 0.00099 0.000951 0.000929 0.000876 0.000921 0.000861 0.000885 0.000873 0.000936 0.001036 0.001023 0.000961
"24" 0.003543 0.00356 0.003496 0.003553 0.003308 0.002856 0.002653 0.002577 0.00253 0.002475 0.002623 0.002515 0.00224 0.002084 0.001837 0.001712 0.001581 0.001541 0.001522 0.001485 0.001414 0.001317 0.001342 0.00135 0.001346 0.001308 0.001229 0.001238 0.001182 0.001212 0.001227 0.001289 0.001219 0.001274 0.001291 0.001366 0.001444 0.001416 0.00137 0.001429 0.001385 0.001353 0.001342 0.001285 0.001292 0.001261 0.00129 0.001315 0.001259 0.001156 0.001069 0.001098 0.001092 0.00115 0.001117 0.001139 0.001141 0.001102 0.001075 0.001038 0.001053 0.001051 0.001018 0.000954 0.000916 0.000914 0.000876 0.000915 0.000937 0.000961 0.000968 0.000957 0.000983 0.001036 0.001025 0.000954 0.000927 0.000941 0.000904 0.000913 0.000902 0.000905 0.00098 0.001066 0.001072 0.001013
"25" 0.003598 0.003613 0.00359 0.003652 0.003387 0.002934 0.002724 0.002621 0.002547 0.002454 0.002533 0.002393 0.002198 0.002037 0.001815 0.001683 0.00158 0.001558 0.001558 0.001522 0.001419 0.001334 0.001338 0.001316 0.001332 0.001289 0.001314 0.001306 0.001199 0.00125 0.001274 0.001289 0.001262 0.001344 0.001323 0.001402 0.001426 0.001422 0.001442 0.001334 0.001399 0.001368 0.001364 0.001276 0.001258 0.001278 0.001306 0.001317 0.001273 0.001153 0.001094 0.001098 0.001111 0.001151 0.001141 0.00116 0.001179 0.001174 0.001128 0.001079 0.001079 0.001046 0.001022 0.000983 0.000947 0.000895 0.000856 0.000887 0.000924 0.000926 0.00094 0.000963 0.000988 0.001024 0.000971 0.000976 0.000921 0.000917 0.000938 0.000923 0.000906 0.000941 0.001014 0.001121 0.001123 0.001051
"26" 0.003657 0.003669 0.003673 0.003743 0.003472 0.003016 0.002799 0.002676 0.002581 0.002451 0.002484 0.002337 0.002205 0.002037 0.001839 0.001695 0.001591 0.001552 0.00154 0.001516 0.001401 0.001315 0.001312 0.00128 0.001287 0.001245 0.001271 0.001308 0.001231 0.001254 0.00125 0.001286 0.001313 0.001352 0.001307 0.001398 0.001396 0.001423 0.001424 0.001392 0.001339 0.001327 0.001357 0.001283 0.001291 0.001247 0.001293 0.001305 0.001247 0.001157 0.001131 0.001112 0.001092 0.001166 0.001184 0.001222 0.001196 0.001193 0.001166 0.001119 0.00111 0.001116 0.00108 0.000991 0.000949 0.000894 0.000883 0.000889 0.000958 0.000971 0.000971 0.000987 0.001004 0.001017 0.001004 0.000954 0.000978 0.000946 0.000957 0.000958 0.000963 0.000986 0.001 0.001117 0.001158 0.00111
"27" 0.003729 0.003738 0.00375 0.003825 0.003562 0.0031 0.002884 0.002747 0.002633 0.002476 0.00247 0.002331 0.002247 0.002065 0.001881 0.001731 0.001624 0.001569 0.001539 0.001511 0.001405 0.001324 0.001304 0.001281 0.001294 0.001231 0.001235 0.001271 0.001252 0.001232 0.001309 0.001322 0.001317 0.00136 0.001418 0.00142 0.001399 0.001394 0.001431 0.001387 0.001414 0.00132 0.001349 0.001259 0.001274 0.001271 0.001301 0.001319 0.001255 0.001192 0.001138 0.001132 0.001132 0.001197 0.00121 0.001206 0.001269 0.001254 0.001246 0.00118 0.001172 0.001149 0.00113 0.001012 0.000982 0.00093 0.000904 0.000922 0.00095 0.00093 0.00097 0.000991 0.001008 0.001062 0.001011 0.000976 0.000944 0.00093 0.000947 0.000956 0.000991 0.000975 0.00107 0.001193 0.001226 0.001192
"28" 0.003811 0.00382 0.00382 0.003897 0.003653 0.003183 0.002978 0.002837 0.002707 0.002533 0.0025 0.002368 0.002313 0.002125 0.00194 0.001784 0.001682 0.001657 0.001662 0.001629 0.001503 0.001423 0.001384 0.001354 0.001375 0.001296 0.001273 0.001296 0.00128 0.001284 0.001419 0.00137 0.001386 0.001354 0.001404 0.001441 0.001542 0.00147 0.001398 0.001436 0.001495 0.001375 0.0013 0.001302 0.001302 0.001314 0.001339 0.00134 0.001359 0.00124 0.001221 0.001191 0.001228 0.00127 0.001286 0.001338 0.001331 0.001312 0.001298 0.00129 0.001309 0.001292 0.001248 0.001096 0.000974 0.000909 0.000911 0.000923 0.000992 0.000958 0.00095 0.000954 0.00101 0.001029 0.001033 0.001022 0.000996 0.000984 0.000968 0.001013 0.000992 0.001028 0.001087 0.001254 0.001283 0.001224
"29" 0.003903 0.003913 0.003882 0.003958 0.003745 0.00326 0.003075 0.002945 0.002805 0.002623 0.002576 0.002456 0.002399 0.002207 0.002018 0.001855 0.001734 0.001683 0.001673 0.001663 0.001557 0.001471 0.001437 0.001425 0.001449 0.001384 0.001356 0.001375 0.001329 0.001374 0.00136 0.001401 0.001421 0.001418 0.001395 0.001521 0.001529 0.001461 0.0015 0.001514 0.001452 0.001361 0.001314 0.00122 0.001274 0.001263 0.001265 0.001271 0.00128 0.001211 0.001147 0.001125 0.00115 0.001276 0.001247 0.001246 0.001275 0.0013 0.001253 0.00125 0.001308 0.001292 0.001273 0.001141 0.000998 0.00095 0.000962 0.000962 0.001004 0.001008 0.001022 0.001014 0.000993 0.001073 0.001088 0.001052 0.001061 0.001011 0.001023 0.001056 0.001024 0.001062 0.001162 0.001233 0.001288 0.001267
"30" 0.004008 0.00402 0.003944 0.004018 0.00384 0.003337 0.003179 0.003075 0.00294 0.002766 0.002718 0.002614 0.00253 0.002322 0.002118 0.001951 0.001811 0.001746 0.0017 0.001669 0.001602 0.001521 0.001472 0.001488 0.00152 0.001457 0.001455 0.001477 0.001463 0.001401 0.001397 0.001458 0.001473 0.001481 0.001422 0.001504 0.001508 0.001507 0.001481 0.001442 0.001488 0.001373 0.001348 0.001278 0.001224 0.001248 0.001284 0.001318 0.001322 0.001231 0.001174 0.00122 0.00124 0.001354 0.001355 0.001415 0.001357 0.001399 0.00139 0.001346 0.001399 0.001394 0.001376 0.001151 0.001058 0.000991 0.000957 0.000949 0.001035 0.001046 0.001017 0.000954 0.00103 0.001046 0.001053 0.001068 0.001043 0.001044 0.001045 0.001072 0.001074 0.001058 0.001167 0.00129 0.001318 0.001357
"31" 0.00415 0.004159 0.004051 0.004122 0.003964 0.003441 0.003303 0.003214 0.003082 0.002922 0.002872 0.00277 0.002661 0.002432 0.002207 0.002046 0.001911 0.00186 0.001812 0.001742 0.00166 0.001589 0.001535 0.001546 0.00159 0.001531 0.001517 0.001462 0.001514 0.001488 0.001455 0.001549 0.001607 0.001582 0.001555 0.001636 0.001647 0.001639 0.001619 0.001587 0.00154 0.001463 0.001451 0.001354 0.00135 0.001271 0.00134 0.001333 0.001317 0.001305 0.001255 0.001291 0.001295 0.001405 0.001435 0.001467 0.001467 0.001447 0.0015 0.001446 0.001506 0.001511 0.001536 0.001323 0.001149 0.001094 0.00106 0.00104 0.001054 0.001072 0.001075 0.001042 0.001089 0.00113 0.001094 0.001091 0.001076 0.001066 0.001098 0.001098 0.001101 0.001146 0.001214 0.001346 0.001392 0.001347
"32" 0.004335 0.004335 0.004215 0.004285 0.004125 0.003581 0.003453 0.003366 0.003234 0.003091 0.003042 0.002935 0.002812 0.002566 0.002321 0.002159 0.002032 0.001999 0.001981 0.001915 0.001794 0.00169 0.001651 0.001662 0.001701 0.001652 0.001659 0.001585 0.001537 0.001601 0.001649 0.001702 0.001687 0.001725 0.001694 0.001742 0.001719 0.001707 0.001692 0.00171 0.001662 0.001564 0.001467 0.001423 0.001442 0.001404 0.001319 0.001387 0.001372 0.001347 0.001291 0.001298 0.00139 0.001457 0.001493 0.00152 0.001593 0.001538 0.0015 0.001523 0.001581 0.001588 0.001555 0.001424 0.001211 0.001132 0.001131 0.001094 0.001107 0.001097 0.001105 0.001126 0.001147 0.001117 0.001103 0.001091 0.0011 0.001109 0.001137 0.001099 0.001123 0.001167 0.00129 0.00142 0.001463 0.001419
"33" 0.004568 0.004552 0.00444 0.004512 0.004327 0.003762 0.003627 0.003525 0.003392 0.003271 0.003227 0.003111 0.002986 0.002725 0.002466 0.0023 0.002165 0.002099 0.002064 0.00202 0.001905 0.001761 0.001708 0.001731 0.001783 0.001726 0.001728 0.001725 0.001629 0.001686 0.001745 0.00182 0.001754 0.001838 0.001793 0.001852 0.001881 0.00181 0.001788 0.001855 0.001789 0.001701 0.001608 0.00147 0.001452 0.001462 0.001463 0.001398 0.001406 0.001365 0.001388 0.001382 0.001444 0.001576 0.001587 0.001581 0.001649 0.001612 0.00161 0.001629 0.001676 0.001717 0.001628 0.001475 0.001305 0.001252 0.00121 0.001184 0.001218 0.001193 0.001191 0.001123 0.001164 0.001164 0.001141 0.001128 0.001146 0.001119 0.001166 0.001173 0.001189 0.001211 0.001332 0.001437 0.001529 0.001465
"34" 0.00485 0.004814 0.004731 0.004808 0.004574 0.003987 0.003831 0.003695 0.003554 0.00346 0.003421 0.003293 0.003187 0.002912 0.002643 0.002476 0.002337 0.002239 0.002182 0.002129 0.002023 0.001883 0.00181 0.001797 0.001884 0.00183 0.001833 0.001807 0.001805 0.001831 0.001887 0.001924 0.001859 0.00187 0.001941 0.001947 0.001977 0.00194 0.00189 0.001839 0.00182 0.001792 0.001616 0.001566 0.001525 0.001503 0.001451 0.001487 0.001409 0.001358 0.001361 0.001408 0.001429 0.001567 0.00159 0.001594 0.001699 0.001647 0.001669 0.001663 0.00172 0.001748 0.001737 0.001542 0.001379 0.001321 0.00129 0.001279 0.001278 0.001272 0.001232 0.001222 0.001219 0.001247 0.001237 0.001184 0.001206 0.00115 0.001212 0.001214 0.001258 0.001299 0.001377 0.001518 0.001578 0.001509
"35" 0.005149 0.005112 0.005079 0.005163 0.004864 0.004254 0.004063 0.003872 0.003709 0.003632 0.003596 0.003452 0.00338 0.003104 0.002834 0.002674 0.00254 0.002419 0.002363 0.002302 0.002167 0.002038 0.001997 0.001932 0.002012 0.001979 0.001948 0.002003 0.001945 0.002001 0.002014 0.002007 0.002125 0.002039 0.00211 0.002161 0.002136 0.002157 0.002029 0.002032 0.001995 0.00184 0.001814 0.001651 0.00165 0.001587 0.001613 0.001583 0.001518 0.001433 0.001429 0.00146 0.001548 0.001662 0.001699 0.001757 0.001782 0.001786 0.001772 0.0018 0.001761 0.001844 0.001811 0.001608 0.001459 0.001394 0.00137 0.001334 0.001409 0.001368 0.001369 0.001316 0.001281 0.001331 0.001304 0.001257 0.001267 0.001219 0.00123 0.001266 0.001319 0.001359 0.001422 0.001565 0.00162 0.001625
"36" 0.005406 0.005403 0.005429 0.005534 0.005178 0.00454 0.004311 0.004082 0.003903 0.003831 0.003794 0.003636 0.00359 0.003317 0.003062 0.0029 0.002749 0.002592 0.002527 0.002472 0.002318 0.002169 0.002167 0.0021 0.002156 0.002093 0.002087 0.002095 0.002102 0.002134 0.002199 0.002192 0.002143 0.002237 0.002204 0.002245 0.002267 0.002261 0.002253 0.002171 0.002146 0.001987 0.001922 0.001814 0.001823 0.001765 0.001723 0.001719 0.001692 0.00164 0.001455 0.001588 0.001642 0.001735 0.001789 0.001835 0.001875 0.001868 0.001886 0.001877 0.001947 0.00193 0.001945 0.001783 0.001548 0.001499 0.001462 0.001453 0.001495 0.001462 0.001457 0.001387 0.001351 0.001374 0.00135 0.001318 0.001332 0.001297 0.001299 0.001335 0.001332 0.001411 0.001493 0.001638 0.001674 0.001653
"37" 0.005615 0.005656 0.005745 0.005902 0.00551 0.004841 0.004573 0.004325 0.004136 0.004058 0.004017 0.003846 0.003806 0.003528 0.003306 0.003154 0.002981 0.002805 0.002731 0.002663 0.002512 0.002338 0.002331 0.002275 0.002349 0.002236 0.002177 0.002226 0.002262 0.002399 0.002332 0.002396 0.002402 0.002291 0.002381 0.002477 0.002495 0.002423 0.00243 0.002345 0.002334 0.002155 0.002076 0.001978 0.001964 0.001915 0.001827 0.001779 0.001773 0.001677 0.001697 0.001632 0.001728 0.001764 0.001867 0.0019 0.001947 0.001957 0.001972 0.001934 0.002061 0.002093 0.002071 0.001865 0.00168 0.001621 0.001601 0.001592 0.001653 0.001598 0.001581 0.001522 0.001507 0.001448 0.001461 0.001448 0.001436 0.001376 0.00137 0.001381 0.001403 0.00147 0.001554 0.001685 0.001765 0.001719
"38" 0.005796 0.005877 0.006003 0.006246 0.005855 0.005155 0.00485 0.004604 0.004408 0.004312 0.004271 0.004089 0.004032 0.003738 0.003556 0.003425 0.003233 0.003052 0.002979 0.002898 0.002766 0.002594 0.002592 0.002534 0.002651 0.002555 0.002549 0.00257 0.002444 0.002542 0.002642 0.002599 0.002592 0.002682 0.00267 0.002767 0.002678 0.002611 0.002606 0.002553 0.002548 0.002389 0.002221 0.002208 0.002146 0.002106 0.002034 0.00198 0.001974 0.0019 0.001872 0.001888 0.001858 0.002003 0.002051 0.002135 0.002157 0.002154 0.002175 0.00223 0.002267 0.002242 0.00226 0.002035 0.0018 0.001758 0.001764 0.001743 0.001802 0.00174 0.0017 0.001624 0.001618 0.001618 0.001578 0.001531 0.001518 0.001482 0.001487 0.001456 0.001464 0.001515 0.00162 0.001787 0.001767 0.001823
"39" 0.005972 0.006086 0.006207 0.006541 0.006195 0.005478 0.005142 0.004921 0.004723 0.004592 0.004556 0.004371 0.004276 0.003953 0.003814 0.003699 0.003497 0.003355 0.003299 0.003184 0.003053 0.002857 0.002859 0.002793 0.002897 0.002825 0.002791 0.002817 0.002716 0.002734 0.00284 0.002883 0.002836 0.002819 0.002875 0.002885 0.003007 0.002899 0.002788 0.002717 0.002751 0.002556 0.002456 0.002294 0.002215 0.002208 0.002134 0.002128 0.002049 0.001925 0.001882 0.001898 0.001895 0.001896 0.001978 0.002042 0.002006 0.002039 0.002092 0.002137 0.002219 0.002262 0.002281 0.002058 0.001863 0.001855 0.001858 0.001849 0.001921 0.001917 0.001862 0.001762 0.001791 0.001766 0.001691 0.001602 0.001624 0.001574 0.001598 0.001565 0.001579 0.001617 0.001662 0.00183 0.001907 0.001929
"40" 0.006183 0.006306 0.006388 0.006799 0.006513 0.005798 0.005448 0.005275 0.005084 0.004918 0.004894 0.004716 0.004579 0.004215 0.004113 0.003996 0.003767 0.003696 0.003702 0.003558 0.003416 0.003162 0.003135 0.003073 0.003147 0.003046 0.003048 0.003117 0.003005 0.003011 0.002983 0.003063 0.003151 0.003083 0.0031 0.003277 0.0032 0.003195 0.003021 0.002953 0.002983 0.002785 0.002711 0.002548 0.002365 0.002341 0.002263 0.002347 0.002233 0.002141 0.002052 0.002151 0.002082 0.002143 0.002101 0.002192 0.002238 0.002212 0.002278 0.002317 0.002399 0.002414 0.002384 0.002243 0.002062 0.001961 0.001931 0.002024 0.002049 0.002089 0.00203 0.00196 0.001945 0.001916 0.001852 0.001779 0.001775 0.001651 0.00172 0.00172 0.001712 0.001713 0.001753 0.001884 0.002 0.001969
"41" 0.006492 0.006584 0.006604 0.007062 0.006824 0.006119 0.005787 0.005664 0.005473 0.005265 0.005246 0.005067 0.004912 0.00453 0.004466 0.004346 0.004093 0.004021 0.004033 0.003907 0.003786 0.003484 0.003426 0.003372 0.003445 0.003329 0.003083 0.003244 0.00327 0.003208 0.003245 0.00319 0.003272 0.003437 0.003362 0.003441 0.003381 0.003314 0.003285 0.003204 0.003167 0.002982 0.002928 0.00281 0.002783 0.002686 0.002507 0.002557 0.002542 0.002371 0.002355 0.002284 0.002339 0.002318 0.002301 0.002296 0.002369 0.002341 0.002434 0.002506 0.002584 0.002615 0.002653 0.002485 0.002289 0.002196 0.002194 0.002191 0.002213 0.002223 0.002228 0.002122 0.002107 0.002057 0.002002 0.00197 0.001967 0.001804 0.001814 0.001829 0.001829 0.001916 0.001908 0.00198 0.002053 0.002055
"42" 0.006905 0.006959 0.006901 0.007357 0.00715 0.006451 0.006153 0.006081 0.005901 0.005654 0.005623 0.005422 0.005275 0.004889 0.004852 0.004721 0.004468 0.004382 0.004361 0.004244 0.004172 0.003868 0.00379 0.003743 0.003812 0.003716 0.003673 0.003775 0.003568 0.003702 0.003773 0.003762 0.003668 0.003784 0.003754 0.003815 0.003896 0.003834 0.003648 0.003743 0.003527 0.00342 0.003316 0.003131 0.003105 0.003 0.002832 0.00277 0.002738 0.002583 0.002536 0.00256 0.002575 0.002603 0.002534 0.002583 0.002512 0.002557 0.002568 0.00265 0.002704 0.002769 0.002807 0.002547 0.002366 0.002351 0.002339 0.002345 0.002332 0.002415 0.002391 0.002359 0.002369 0.002313 0.002154 0.002132 0.002119 0.002011 0.002007 0.00196 0.002 0.002023 0.002059 0.002092 0.002165 0.00213
"43" 0.007396 0.007431 0.007313 0.007719 0.007509 0.006809 0.00655 0.006513 0.006358 0.006092 0.006036 0.005785 0.005666 0.005288 0.005267 0.005122 0.004897 0.004783 0.004724 0.004598 0.004517 0.004234 0.004161 0.004111 0.004144 0.004043 0.003974 0.003951 0.003938 0.003937 0.004079 0.004058 0.004026 0.004063 0.00401 0.004222 0.004162 0.004052 0.004082 0.003915 0.003905 0.003649 0.003502 0.003445 0.003412 0.003308 0.003155 0.003011 0.002921 0.002784 0.002779 0.002723 0.002722 0.002768 0.002697 0.002758 0.002823 0.002622 0.002674 0.002791 0.00289 0.002885 0.002974 0.002779 0.002624 0.002598 0.002594 0.002611 0.00263 0.002617 0.002609 0.002519 0.002559 0.002526 0.002406 0.002324 0.002281 0.002152 0.002208 0.002119 0.002144 0.002134 0.00218 0.002333 0.002301 0.002265
"44" 0.007948 0.007976 0.007844 0.008183 0.007935 0.00721 0.006994 0.006964 0.006831 0.006571 0.006495 0.00617 0.00609 0.005726 0.005705 0.005543 0.005378 0.005209 0.005102 0.005008 0.004882 0.004585 0.004546 0.004527 0.00451 0.00438 0.004373 0.004406 0.004265 0.004349 0.004335 0.00447 0.004432 0.004372 0.004286 0.004394 0.00457 0.004481 0.004346 0.004365 0.004119 0.004098 0.003765 0.003711 0.003575 0.003511 0.003453 0.003332 0.003163 0.003014 0.002929 0.003002 0.002934 0.00296 0.002885 0.002936 0.002886 0.002845 0.002789 0.00285 0.002932 0.003025 0.003038 0.002907 0.002734 0.002803 0.00281 0.002785 0.00282 0.002862 0.002832 0.002712 0.002764 0.002721 0.002689 0.002622 0.002561 0.002432 0.00236 0.002338 0.002304 0.002328 0.002403 0.002479 0.002413 0.002452
"45" 0.008547 0.008579 0.008465 0.008751 0.008457 0.007678 0.007497 0.007452 0.007317 0.007052 0.00696 0.006562 0.006532 0.006185 0.006158 0.005982 0.005895 0.00564 0.005448 0.005416 0.005283 0.004968 0.004935 0.004988 0.004969 0.004812 0.004805 0.004926 0.004678 0.004709 0.004883 0.004782 0.00499 0.004933 0.004877 0.004913 0.00497 0.004979 0.004779 0.00478 0.00466 0.004415 0.004232 0.004128 0.003962 0.003968 0.0037 0.003809 0.003637 0.003386 0.003283 0.003257 0.003275 0.003276 0.003253 0.003172 0.003182 0.003126 0.003156 0.003026 0.003153 0.003249 0.003226 0.00315 0.002944 0.00291 0.002933 0.002998 0.003046 0.003069 0.003049 0.002995 0.003009 0.002939 0.00289 0.002832 0.002799 0.002645 0.002631 0.002538 0.002546 0.002518 0.002569 0.002657 0.002708 0.002673
"46" 0.009164 0.009236 0.009134 0.009394 0.009075 0.008238 0.008058 0.007987 0.007847 0.00759 0.007496 0.007045 0.007054 0.00671 0.00667 0.006489 0.006472 0.006197 0.005973 0.005957 0.005805 0.005482 0.005402 0.00545 0.005468 0.005313 0.005181 0.005264 0.005113 0.00511 0.005217 0.00527 0.00513 0.005457 0.005239 0.005401 0.005261 0.005321 0.005366 0.005311 0.0052 0.004929 0.004526 0.004502 0.004291 0.004233 0.004184 0.003918 0.003955 0.00373 0.003614 0.003575 0.003574 0.003608 0.003531 0.003548 0.003506 0.003484 0.003512 0.003521 0.003371 0.003492 0.003465 0.003399 0.00322 0.003184 0.003269 0.003221 0.003277 0.003314 0.003371 0.003298 0.003231 0.003162 0.003129 0.003106 0.00307 0.002995 0.002898 0.00282 0.002825 0.002802 0.002818 0.002884 0.002906 0.002937
"47" 0.009801 0.00994 0.009835 0.010101 0.009768 0.00889 0.008698 0.008589 0.008418 0.008177 0.008104 0.007613 0.007638 0.007305 0.007251 0.007053 0.007046 0.006747 0.006514 0.006507 0.006341 0.006019 0.005914 0.005912 0.005955 0.005851 0.005769 0.005897 0.005825 0.005828 0.005862 0.005837 0.005892 0.005816 0.005857 0.006014 0.005868 0.0058 0.005667 0.005832 0.005616 0.005345 0.005251 0.00487 0.004708 0.004706 0.004472 0.004429 0.004327 0.004118 0.004036 0.00394 0.003882 0.003793 0.003885 0.003892 0.003851 0.003718 0.003718 0.003693 0.003822 0.003672 0.003758 0.003637 0.003443 0.003399 0.003471 0.003514 0.003563 0.003549 0.003591 0.003555 0.003509 0.00346 0.003395 0.003365 0.003365 0.003242 0.003219 0.00313 0.003129 0.003067 0.003035 0.003047 0.003165 0.003076
"48" 0.010487 0.010701 0.010564 0.01087 0.010528 0.00962 0.009421 0.009283 0.009052 0.008818 0.008786 0.008272 0.008278 0.007969 0.007923 0.007697 0.007632 0.007331 0.00709 0.00704 0.006884 0.006555 0.006414 0.006377 0.006448 0.006352 0.006451 0.006422 0.006281 0.006383 0.006466 0.006305 0.006318 0.006451 0.006322 0.006583 0.006309 0.006188 0.00604 0.006201 0.006204 0.00593 0.005647 0.005501 0.005258 0.005169 0.004952 0.005071 0.005008 0.004722 0.004632 0.004502 0.004584 0.0044 0.004372 0.004365 0.004301 0.004288 0.004217 0.004155 0.004149 0.004151 0.004029 0.00396 0.003824 0.003775 0.003745 0.003848 0.003818 0.003898 0.003887 0.00378 0.003829 0.003835 0.003681 0.003641 0.003605 0.003509 0.003508 0.003469 0.003386 0.003406 0.003362 0.003405 0.00333 0.003326
"49" 0.011237 0.011548 0.011329 0.011706 0.011359 0.010423 0.010215 0.010077 0.009773 0.009535 0.009549 0.009022 0.008976 0.008695 0.008687 0.008449 0.008283 0.008134 0.008091 0.00797 0.007761 0.00739 0.007142 0.007017 0.00716 0.007011 0.00699 0.00711 0.006792 0.007075 0.007109 0.00695 0.006921 0.006898 0.006953 0.007107 0.007052 0.006958 0.00661 0.00656 0.006482 0.006378 0.00599 0.00591 0.005851 0.00544 0.005296 0.005219 0.005143 0.005104 0.00485 0.004816 0.004696 0.00453 0.004422 0.004452 0.004312 0.004277 0.004318 0.004238 0.004268 0.00424 0.004254 0.003966 0.004027 0.003909 0.004011 0.004046 0.004181 0.004155 0.004178 0.004062 0.004186 0.004106 0.003971 0.003997 0.003899 0.00385 0.003867 0.003751 0.003795 0.00374 0.003726 0.003741 0.003654 0.003611
"50" 0.012037 0.012474 0.012145 0.012608 0.012262 0.011298 0.011074 0.010985 0.010662 0.010446 0.010509 0.009947 0.009799 0.009526 0.009556 0.00931 0.008962 0.008792 0.008855 0.008773 0.008607 0.008204 0.007894 0.007686 0.007972 0.007856 0.007751 0.008097 0.007853 0.007747 0.007874 0.007859 0.007929 0.007827 0.007526 0.007873 0.007484 0.007505 0.007309 0.007284 0.0072 0.007008 0.006864 0.006664 0.006545 0.006408 0.006031 0.005953 0.00571 0.005427 0.005438 0.005282 0.005274 0.005211 0.005074 0.004952 0.004947 0.004855 0.004797 0.00468 0.004707 0.004668 0.004631 0.004397 0.004149 0.004221 0.004154 0.004333 0.004351 0.00449 0.004521 0.004447 0.004518 0.004453 0.004391 0.004394 0.004285 0.004219 0.004201 0.004183 0.004134 0.004097 0.004099 0.00409 0.004044 0.003943
"51" 0.012834 0.013382 0.012999 0.013541 0.013192 0.0122 0.011959 0.011884 0.011553 0.011404 0.011552 0.010955 0.010707 0.010406 0.010463 0.01019 0.009685 0.009511 0.009563 0.009419 0.00939 0.008992 0.008626 0.008384 0.008764 0.008683 0.008308 0.008458 0.00845 0.008515 0.008319 0.008364 0.008306 0.00841 0.008099 0.008217 0.008054 0.007877 0.00776 0.007805 0.007617 0.007345 0.007151 0.007017 0.006837 0.006728 0.006519 0.006493 0.006396 0.006146 0.006084 0.006049 0.005951 0.005808 0.0058 0.005579 0.005459 0.00536 0.005291 0.005204 0.005281 0.005218 0.005186 0.004978 0.004821 0.004634 0.004655 0.004614 0.00468 0.004747 0.004857 0.004768 0.004802 0.004738 0.004757 0.004667 0.004649 0.004461 0.004547 0.004558 0.004565 0.004561 0.004505 0.004439 0.004471 0.004336
"52" 0.013612 0.014228 0.013869 0.014493 0.014144 0.013123 0.012888 0.012802 0.012432 0.01233 0.012598 0.011996 0.011686 0.011323 0.011397 0.01111 0.010511 0.010373 0.010488 0.010195 0.01013 0.009793 0.009445 0.009157 0.009574 0.009473 0.009458 0.009566 0.009063 0.009627 0.00968 0.009212 0.009401 0.009433 0.009048 0.00918 0.008829 0.008926 0.008486 0.008484 0.008321 0.008124 0.007699 0.007719 0.007609 0.007339 0.00717 0.007093 0.006981 0.006959 0.006577 0.00656 0.006556 0.00645 0.006357 0.006251 0.006031 0.005931 0.005783 0.005723 0.005737 0.005755 0.005595 0.005461 0.005275 0.005124 0.004985 0.005078 0.005033 0.005068 0.005111 0.005171 0.005322 0.005165 0.005034 0.005066 0.005144 0.004979 0.004958 0.004916 0.004868 0.004898 0.004921 0.004926 0.004805 0.004733
"53" 0.01437 0.014997 0.014733 0.015441 0.01511 0.014067 0.013874 0.013773 0.01335 0.013235 0.013611 0.013048 0.012743 0.012297 0.012378 0.012065 0.011435 0.011349 0.011612 0.011307 0.011065 0.010588 0.010391 0.010135 0.010472 0.010333 0.010104 0.009997 0.009965 0.009699 0.010239 0.01007 0.009813 0.010027 0.009984 0.009904 0.009661 0.009529 0.009434 0.009077 0.008922 0.008663 0.00833 0.008209 0.008108 0.007982 0.007774 0.007723 0.00752 0.0072 0.007354 0.007024 0.007078 0.006934 0.006906 0.006891 0.006613 0.006327 0.006207 0.00618 0.006289 0.006255 0.006199 0.005923 0.005809 0.005631 0.005601 0.005455 0.005481 0.005497 0.005416 0.005415 0.005583 0.005535 0.005428 0.005376 0.005461 0.005289 0.005324 0.005232 0.005304 0.005359 0.005381 0.005381 0.005285 0.00515
"54" 0.015115 0.015688 0.015583 0.016348 0.016061 0.015019 0.014912 0.014807 0.01434 0.014168 0.014602 0.014074 0.013858 0.013331 0.013429 0.01308 0.012431 0.012291 0.012602 0.012402 0.012119 0.011369 0.011228 0.011179 0.011438 0.011209 0.011006 0.010954 0.010425 0.010782 0.010579 0.010821 0.010888 0.010639 0.010728 0.010977 0.010747 0.010648 0.010313 0.010178 0.009772 0.009409 0.009254 0.008898 0.008607 0.00869 0.008439 0.008395 0.008203 0.007844 0.007707 0.007582 0.00751 0.007445 0.00746 0.007307 0.007152 0.006948 0.006706 0.006568 0.006589 0.006641 0.006572 0.006442 0.006163 0.005899 0.006021 0.005913 0.005843 0.005956 0.005975 0.005799 0.005826 0.005929 0.00579 0.005818 0.005776 0.005677 0.005771 0.00572 0.005714 0.005764 0.005825 0.005865 0.005773 0.0057
"55" 0.015908 0.016357 0.016447 0.01723 0.016978 0.015968 0.015998 0.0159 0.015423 0.015203 0.015671 0.015118 0.014986 0.014377 0.014519 0.014161 0.013544 0.01328 0.013494 0.013323 0.013071 0.012185 0.012023 0.012054 0.012308 0.012039 0.01153 0.011746 0.011402 0.011213 0.011522 0.01118 0.011463 0.011731 0.01117 0.011799 0.011478 0.011557 0.011203 0.01114 0.010843 0.010117 0.009927 0.009674 0.009667 0.009263 0.009117 0.009294 0.009167 0.008661 0.008732 0.008396 0.008566 0.008201 0.008207 0.008243 0.007913 0.007899 0.007645 0.007403 0.007293 0.00721 0.007149 0.006976 0.006824 0.006683 0.006706 0.006556 0.006496 0.006403 0.006461 0.006246 0.006319 0.006264 0.00634 0.00636 0.006252 0.006084 0.006201 0.006272 0.006259 0.006302 0.006273 0.006348 0.006339 0.006221
"56" 0.016932 0.017236 0.017422 0.018212 0.017957 0.016964 0.017161 0.017117 0.016615 0.016338 0.016838 0.016242 0.01613 0.015422 0.015602 0.015236 0.014688 0.014402 0.01458 0.014374 0.014069 0.013161 0.013118 0.013099 0.013206 0.013031 0.012432 0.012358 0.012215 0.01217 0.012336 0.012275 0.012094 0.012357 0.012522 0.012496 0.012553 0.012404 0.012268 0.012192 0.011964 0.011411 0.010636 0.01066 0.010308 0.010187 0.009671 0.009982 0.00993 0.009654 0.009607 0.009323 0.009116 0.008984 0.008693 0.008986 0.008714 0.008382 0.00835 0.008132 0.008121 0.007832 0.007934 0.007706 0.007574 0.007471 0.007395 0.007229 0.007043 0.007015 0.006859 0.006737 0.006664 0.006605 0.00658 0.006743 0.006695 0.006597 0.006653 0.006711 0.006779 0.006837 0.006796 0.006798 0.006771 0.006811
"57" 0.018253 0.018429 0.018562 0.019357 0.019061 0.018033 0.018364 0.018443 0.017942 0.017617 0.018138 0.017497 0.017373 0.01658 0.016784 0.016406 0.015909 0.015574 0.01569 0.015497 0.015098 0.014099 0.014216 0.014298 0.014182 0.01389 0.012903 0.013466 0.013024 0.01321 0.013613 0.013238 0.013312 0.013109 0.013454 0.013936 0.013422 0.013682 0.013286 0.013137 0.013153 0.012317 0.012117 0.011403 0.011212 0.011051 0.010717 0.010565 0.01053 0.010247 0.010238 0.010132 0.010054 0.009549 0.00969 0.009387 0.009245 0.009139 0.009009 0.008706 0.008803 0.008626 0.008552 0.008334 0.008263 0.008014 0.008001 0.007858 0.007845 0.007558 0.00752 0.007292 0.007338 0.007167 0.00712 0.007047 0.00724 0.007095 0.007147 0.007129 0.007216 0.007388 0.007418 0.007389 0.007404 0.007332
"58" 0.019889 0.019972 0.019908 0.020701 0.020332 0.01922 0.019609 0.019823 0.019361 0.019047 0.019589 0.018888 0.018723 0.017889 0.018097 0.017677 0.017196 0.016699 0.016532 0.016324 0.015967 0.014894 0.015025 0.015306 0.015255 0.014726 0.015692 0.014216 0.014403 0.014778 0.015022 0.014539 0.014451 0.014875 0.014385 0.015264 0.014826 0.014563 0.014313 0.014317 0.014041 0.013623 0.013199 0.012851 0.011959 0.012096 0.011716 0.011985 0.011578 0.011631 0.011634 0.011544 0.011596 0.011212 0.010975 0.011152 0.010788 0.010589 0.010371 0.010201 0.010162 0.009804 0.009519 0.009363 0.009107 0.008877 0.0088 0.008632 0.008577 0.008436 0.00825 0.007991 0.007809 0.007942 0.007608 0.007586 0.007541 0.007685 0.007595 0.007694 0.00778 0.007829 0.00792 0.007933 0.007887 0.007896
"59" 0.021864 0.021895 0.021482 0.022286 0.021804 0.020572 0.020946 0.021264 0.020821 0.020586 0.021194 0.020434 0.020183 0.019362 0.019579 0.019085 0.01861 0.018045 0.0176 0.017294 0.01705 0.016093 0.016203 0.016616 0.016902 0.016407 0.017176 0.017572 0.015303 0.016095 0.016479 0.016044 0.015874 0.016033 0.015871 0.015887 0.016081 0.015924 0.015329 0.015487 0.015389 0.014613 0.013926 0.013778 0.013339 0.012563 0.0124 0.012628 0.01243 0.012045 0.012229 0.012192 0.011979 0.011688 0.011517 0.011193 0.011311 0.01067 0.010823 0.010565 0.010687 0.010359 0.010221 0.009948 0.009681 0.009473 0.009654 0.00943 0.009326 0.009225 0.009203 0.008618 0.008663 0.008389 0.008323 0.008156 0.008133 0.0081 0.008198 0.008257 0.008258 0.008353 0.008444 0.008608 0.008581 0.008464
"60" 0.024103 0.024155 0.023283 0.024125 0.023502 0.022116 0.022415 0.022719 0.022092 0.021873 0.022585 0.021864 0.021574 0.020871 0.021161 0.02063 0.020214 0.019875 0.0195 0.019098 0.018696 0.017716 0.017744 0.018092 0.018547 0.018123 0.017508 0.019252 0.018891 0.017245 0.017988 0.017797 0.01782 0.017946 0.017092 0.017953 0.016782 0.017097 0.016953 0.017108 0.017086 0.016567 0.015909 0.015688 0.015275 0.01516 0.014082 0.014138 0.013393 0.013223 0.013103 0.013191 0.013414 0.013019 0.012847 0.012844 0.01218 0.012198 0.011886 0.011771 0.011781 0.011547 0.011366 0.011027 0.010607 0.010348 0.010214 0.010177 0.010124 0.010168 0.010018 0.009624 0.009409 0.009309 0.008958 0.009211 0.00896 0.008686 0.008694 0.008882 0.008937 0.00901 0.009 0.009125 0.00925 0.009108
"61" 0.026286 0.02644 0.025263 0.02618 0.025427 0.023893 0.024117 0.024444 0.023613 0.02325 0.023916 0.023169 0.022854 0.022264 0.022648 0.022153 0.021817 0.02151 0.021167 0.020968 0.020516 0.019281 0.019172 0.019501 0.020024 0.019541 0.018205 0.018328 0.02 0.020337 0.018519 0.018863 0.019082 0.018981 0.018552 0.018808 0.018556 0.017832 0.017844 0.018188 0.017585 0.017232 0.016276 0.016357 0.015747 0.015588 0.015041 0.014695 0.01493 0.014411 0.014343 0.014116 0.014348 0.014352 0.014124 0.01399 0.013615 0.013095 0.013333 0.012714 0.013072 0.012851 0.012776 0.012415 0.012027 0.011783 0.011562 0.011207 0.010946 0.010795 0.010863 0.010469 0.010222 0.009744 0.009633 0.009594 0.009486 0.009209 0.009221 0.009398 0.009583 0.009796 0.009694 0.0098 0.009808 0.009876
"62" 0.028328 0.028628 0.027405 0.028451 0.027591 0.025933 0.026066 0.026402 0.025446 0.024932 0.025451 0.024572 0.024224 0.023696 0.024185 0.023734 0.023465 0.02312 0.022593 0.022502 0.022391 0.021057 0.020676 0.020939 0.021654 0.021089 0.02117 0.021561 0.02055 0.022865 0.02373 0.021017 0.021935 0.021813 0.021066 0.021329 0.020741 0.02038 0.019481 0.019816 0.019696 0.018644 0.018261 0.018081 0.017548 0.017151 0.016637 0.016914 0.016432 0.016872 0.016453 0.016254 0.016036 0.01601 0.015797 0.015435 0.01501 0.014862 0.014163 0.014139 0.014144 0.013999 0.013858 0.013863 0.013207 0.012851 0.012538 0.012388 0.012062 0.01198 0.011822 0.011442 0.011442 0.010996 0.010429 0.010461 0.010202 0.010198 0.009973 0.01005 0.010149 0.010454 0.010486 0.010535 0.010449 0.010546
"63" 0.030256 0.03072 0.029718 0.030962 0.030019 0.028263 0.028286 0.028582 0.027548 0.026935 0.027301 0.026175 0.025732 0.02516 0.025752 0.025389 0.025198 0.024954 0.024444 0.024192 0.024282 0.023222 0.022778 0.022731 0.02357 0.023069 0.02348 0.023031 0.022059 0.021887 0.024612 0.024198 0.02209 0.023115 0.022406 0.022826 0.02174 0.021714 0.021355 0.020479 0.020454 0.019913 0.019141 0.01915 0.018735 0.018517 0.017701 0.017575 0.01762 0.016988 0.017773 0.017305 0.017074 0.016662 0.016641 0.016678 0.016109 0.015891 0.015452 0.015047 0.015258 0.014799 0.014817 0.014729 0.014341 0.014002 0.013664 0.013453 0.013243 0.012911 0.012724 0.012267 0.012359 0.011958 0.011661 0.011309 0.011246 0.010753 0.010947 0.010814 0.010898 0.011059 0.011413 0.011217 0.011325 0.011382
"64" 0.032084 0.032732 0.03225 0.033766 0.032767 0.030924 0.030808 0.031 0.029905 0.029229 0.029493 0.028076 0.027483 0.026715 0.027343 0.027089 0.027012 0.026949 0.026758 0.026439 0.026364 0.025353 0.025265 0.024998 0.025625 0.025078 0.024764 0.025657 0.023878 0.024267 0.023696 0.025425 0.025742 0.023617 0.023865 0.024494 0.02366 0.02321 0.022571 0.022772 0.02164 0.021038 0.020639 0.020238 0.019937 0.019972 0.019369 0.019103 0.018405 0.018338 0.018036 0.01839 0.018127 0.017826 0.01739 0.017451 0.017203 0.016753 0.016768 0.016213 0.016047 0.016084 0.015696 0.015717 0.015537 0.015199 0.015183 0.014806 0.014354 0.014188 0.013968 0.013397 0.013273 0.012912 0.012721 0.012783 0.012014 0.011978 0.011719 0.011696 0.011732 0.011644 0.011868 0.012145 0.012138 0.012014
"65" 0.033957 0.034747 0.03502 0.03688 0.035861 0.033928 0.033625 0.033671 0.032514 0.031764 0.032 0.030338 0.029612 0.028524 0.02909 0.028852 0.028824 0.028838 0.028932 0.028719 0.028639 0.027329 0.027473 0.027416 0.027987 0.02709 0.027737 0.028696 0.027963 0.027383 0.027551 0.026112 0.028176 0.028493 0.02566 0.027356 0.026203 0.026139 0.025161 0.024711 0.024417 0.022932 0.02225 0.022242 0.021752 0.021473 0.021146 0.021235 0.020497 0.019874 0.020005 0.01957 0.020337 0.019797 0.019452 0.019207 0.018808 0.018787 0.018195 0.0178 0.017985 0.017194 0.017226 0.016896 0.016726 0.016781 0.016557 0.015957 0.015609 0.015289 0.015033 0.014459 0.014187 0.013794 0.013827 0.013646 0.013354 0.012804 0.012586 0.012433 0.012671 0.012519 0.012696 0.012772 0.012978 0.012909
"66" 0.036365 0.037155 0.037939 0.0401 0.039065 0.037064 0.036558 0.036454 0.035213 0.034434 0.034794 0.033033 0.032263 0.030945 0.031522 0.03118 0.030933 0.030744 0.030817 0.030607 0.03079 0.029444 0.029504 0.029543 0.030585 0.029569 0.028116 0.028088 0.027939 0.028821 0.028337 0.027482 0.026632 0.029155 0.028925 0.02703 0.027339 0.026837 0.026241 0.026148 0.025504 0.024664 0.022933 0.022909 0.022818 0.022747 0.022173 0.022903 0.022576 0.021827 0.021349 0.021559 0.021085 0.021531 0.021112 0.020885 0.020012 0.020057 0.019781 0.019272 0.019229 0.018964 0.018407 0.018296 0.017964 0.01822 0.01794 0.017452 0.016931 0.016478 0.016174 0.015779 0.015343 0.014896 0.01467 0.014747 0.014372 0.014139 0.013485 0.013631 0.013577 0.013633 0.013624 0.013506 0.013564 0.013857
"67" 0.039503 0.040185 0.041061 0.04336 0.04227 0.040293 0.039679 0.039466 0.038012 0.037149 0.037704 0.035889 0.035111 0.033642 0.034261 0.033837 0.033353 0.032856 0.032682 0.032274 0.032604 0.031543 0.031763 0.031608 0.03293 0.032401 0.031469 0.032116 0.030714 0.031449 0.031936 0.030589 0.030052 0.029466 0.031132 0.032478 0.028708 0.029288 0.028549 0.029033 0.028005 0.026993 0.026142 0.02488 0.024495 0.024917 0.023811 0.024693 0.024218 0.023902 0.023388 0.022878 0.022852 0.022397 0.022832 0.022231 0.021629 0.021235 0.02134 0.021153 0.021024 0.020677 0.020262 0.019601 0.019548 0.018969 0.018967 0.01903 0.01865 0.01825 0.017779 0.017116 0.016868 0.016302 0.015774 0.015785 0.015486 0.015124 0.015051 0.014613 0.014685 0.014598 0.014732 0.014602 0.014578 0.014627
"68" 0.043446 0.043938 0.044481 0.046712 0.045421 0.04355 0.043051 0.042893 0.04108 0.040005 0.040761 0.038868 0.038074 0.036626 0.037344 0.036778 0.036232 0.035855 0.035643 0.034908 0.034967 0.033883 0.034355 0.034152 0.03516 0.03473 0.033344 0.033382 0.033299 0.033137 0.033889 0.032859 0.032532 0.032261 0.030356 0.034101 0.034015 0.031057 0.030896 0.030919 0.030081 0.029135 0.028091 0.027373 0.025916 0.025976 0.02575 0.026189 0.025957 0.026158 0.026084 0.025515 0.02506 0.025208 0.024552 0.025215 0.024387 0.023698 0.022994 0.023366 0.023737 0.022815 0.022442 0.022112 0.021501 0.02119 0.020974 0.020686 0.020086 0.019691 0.019269 0.018446 0.018166 0.017585 0.01709 0.01706 0.016636 0.016622 0.016388 0.016359 0.015908 0.015922 0.015759 0.015856 0.015765 0.015545
"69" 0.048306 0.048506 0.048227 0.050208 0.048548 0.046787 0.046616 0.04683 0.044598 0.043174 0.044112 0.042023 0.041079 0.039803 0.040805 0.040043 0.039317 0.038899 0.03845 0.037584 0.037381 0.035986 0.036467 0.036554 0.037478 0.036653 0.035845 0.03521 0.034086 0.035171 0.035592 0.035158 0.035559 0.034225 0.03381 0.033614 0.035455 0.035615 0.032802 0.034072 0.033004 0.031743 0.030324 0.030217 0.029291 0.027962 0.027353 0.028291 0.027547 0.027444 0.02783 0.027669 0.027161 0.026396 0.026141 0.02579 0.025756 0.024872 0.024887 0.024171 0.024914 0.024921 0.02445 0.024038 0.023448 0.022785 0.023243 0.022365 0.022189 0.021599 0.021138 0.020041 0.019729 0.019303 0.01895 0.018853 0.017908 0.017887 0.017843 0.017611 0.017822 0.017089 0.017384 0.017161 0.017228 0.016948
"70" 0.05395 0.053891 0.052355 0.053949 0.051779 0.050105 0.050452 0.051573 0.049278 0.047546 0.048648 0.046103 0.044635 0.043395 0.044745 0.043832 0.042939 0.042621 0.0419 0.040966 0.040829 0.039226 0.039459 0.039772 0.041052 0.04021 0.040609 0.040852 0.038047 0.038131 0.04007 0.03842 0.039075 0.039515 0.037391 0.038333 0.036251 0.037864 0.038446 0.036905 0.037763 0.03602 0.03485 0.034875 0.033735 0.033462 0.031617 0.032031 0.030814 0.029932 0.03063 0.030345 0.030307 0.029692 0.028367 0.028495 0.027652 0.027747 0.026873 0.026552 0.026688 0.026716 0.026654 0.026146 0.025679 0.025091 0.024314 0.024461 0.023822 0.023907 0.023198 0.022242 0.021907 0.021118 0.020482 0.020577 0.019816 0.019597 0.019458 0.019257 0.019281 0.019128 0.018798 0.018537 0.018557 0.018524
"71" 0.059527 0.059548 0.057068 0.058452 0.055733 0.054013 0.05471 0.056461 0.054182 0.052528 0.05408 0.051121 0.049095 0.047532 0.048984 0.048128 0.047309 0.046958 0.04593 0.044845 0.044691 0.043062 0.043091 0.04318 0.044553 0.044101 0.041303 0.042052 0.040564 0.038947 0.040135 0.039787 0.039307 0.040018 0.039937 0.040032 0.039327 0.037605 0.039794 0.041316 0.037942 0.037721 0.036059 0.035279 0.0347 0.033981 0.033097 0.032924 0.033093 0.03275 0.032077 0.032453 0.032614 0.032399 0.031566 0.030517 0.029965 0.029208 0.029903 0.02911 0.029325 0.028847 0.028983 0.02903 0.028299 0.028145 0.0276 0.026568 0.026152 0.02568 0.024867 0.023914 0.023889 0.022853 0.022157 0.022004 0.021502 0.021159 0.020949 0.020841 0.021102 0.020911 0.02101 0.020302 0.020253 0.020095
"72" 0.064733 0.065119 0.062357 0.063999 0.060766 0.058764 0.05959 0.061595 0.059072 0.057563 0.059884 0.056639 0.05429 0.052414 0.053634 0.052554 0.051947 0.052056 0.051235 0.049993 0.049472 0.047462 0.04743 0.047008 0.047798 0.047308 0.04629 0.048583 0.047353 0.047309 0.045919 0.045111 0.045705 0.045272 0.045017 0.047355 0.044674 0.04413 0.041895 0.0447 0.045424 0.042066 0.041411 0.039822 0.03851 0.038617 0.037102 0.037633 0.035747 0.035649 0.036018 0.035277 0.035815 0.036181 0.035726 0.034947 0.03374 0.032539 0.031517 0.031794 0.031774 0.031327 0.031093 0.031 0.030929 0.030789 0.030502 0.029695 0.028322 0.027982 0.027455 0.026426 0.026041 0.024957 0.024583 0.024583 0.023387 0.02336 0.023031 0.022604 0.022629 0.022816 0.022952 0.022564 0.022117 0.022016
"73" 0.069594 0.070502 0.068079 0.070627 0.067124 0.064595 0.065211 0.067034 0.064012 0.062499 0.06579 0.062615 0.060248 0.05818 0.059204 0.057553 0.056623 0.056489 0.055724 0.054667 0.054111 0.051659 0.051708 0.051091 0.051404 0.05052 0.049622 0.049765 0.049697 0.050987 0.051134 0.047555 0.047463 0.049216 0.047726 0.049255 0.04936 0.047475 0.046779 0.045342 0.046518 0.046408 0.042434 0.043216 0.041462 0.040282 0.039233 0.040151 0.039924 0.038888 0.039613 0.038944 0.038488 0.038449 0.038475 0.038176 0.036466 0.035643 0.035612 0.034169 0.035354 0.034054 0.033845 0.033127 0.032998 0.032889 0.03268 0.031903 0.03167 0.030511 0.030011 0.028514 0.028897 0.027549 0.026748 0.026797 0.025626 0.02526 0.025273 0.024517 0.024699 0.024547 0.024958 0.024711 0.024624 0.023911
"74" 0.07384 0.075787 0.074284 0.078298 0.074927 0.071781 0.071814 0.072809 0.069002 0.067306 0.071535 0.068796 0.067024 0.06485 0.065847 0.063758 0.062173 0.061696 0.061281 0.0603 0.059909 0.057201 0.057386 0.056395 0.056627 0.055439 0.055687 0.055684 0.052169 0.055111 0.056949 0.054442 0.051838 0.052563 0.052796 0.053741 0.053452 0.053235 0.050407 0.052612 0.048645 0.049089 0.049133 0.045249 0.04567 0.044631 0.042646 0.042569 0.041424 0.04116 0.041473 0.041256 0.041253 0.040258 0.040245 0.040729 0.039551 0.038238 0.037796 0.037539 0.037044 0.036908 0.036304 0.035875 0.034924 0.035509 0.035466 0.034559 0.034035 0.033843 0.032321 0.031503 0.031054 0.030277 0.029298 0.029327 0.028345 0.027831 0.027461 0.027166 0.027166 0.026732 0.026811 0.027016 0.027093 0.026799
"75" 0.077223 0.078719 0.078138 0.083885 0.081904 0.079747 0.080043 0.079483 0.074171 0.07196 0.076856 0.074547 0.073958 0.072008 0.073122 0.071039 0.068869 0.066987 0.066268 0.06522 0.064953 0.062337 0.063268 0.061812 0.062008 0.061137 0.061881 0.062991 0.060452 0.059275 0.062521 0.06064 0.060116 0.058311 0.057065 0.059679 0.057744 0.05727 0.057233 0.057455 0.056473 0.051784 0.051678 0.052766 0.04869 0.049875 0.047145 0.047327 0.045567 0.044881 0.045689 0.044357 0.045133 0.044257 0.042857 0.043627 0.042494 0.041383 0.040747 0.040184 0.040857 0.039131 0.040146 0.038814 0.038509 0.037909 0.038477 0.038293 0.037141 0.037114 0.036531 0.034398 0.0341 0.033059 0.032822 0.032497 0.031219 0.030925 0.030241 0.02966 0.029697 0.029578 0.02975 0.029499 0.029395 0.029499
"76" 0.083472 0.08551 0.085669 0.09231 0.089757 0.086814 0.087318 0.086805 0.080863 0.077561 0.082378 0.079775 0.079727 0.077937 0.079363 0.077456 0.075338 0.073328 0.072592 0.070917 0.070392 0.067588 0.069412 0.067969 0.067868 0.067143 0.065205 0.065764 0.064294 0.065194 0.064579 0.06467 0.065715 0.064668 0.060916 0.062872 0.062403 0.061589 0.060441 0.061634 0.059381 0.05769 0.052478 0.053154 0.053628 0.050997 0.050273 0.050931 0.049841 0.048869 0.049289 0.049531 0.048491 0.048834 0.048046 0.047113 0.046698 0.046004 0.044866 0.043393 0.044508 0.043967 0.042687 0.043638 0.04208 0.04201 0.04143 0.041335 0.041102 0.039993 0.03961 0.037935 0.03675 0.036436 0.035209 0.035271 0.03375 0.033745 0.03361 0.032808 0.032642 0.032433 0.032459 0.031865 0.031932 0.032122
"77" 0.090843 0.093217 0.093778 0.10136 0.098032 0.093806 0.094611 0.094838 0.089236 0.085413 0.089532 0.085641 0.085581 0.08372 0.085584 0.083992 0.082002 0.080193 0.079843 0.07752 0.076218 0.072687 0.074869 0.073976 0.073867 0.072947 0.068399 0.069834 0.069561 0.070991 0.070945 0.066492 0.069783 0.07209 0.068018 0.067529 0.066073 0.065756 0.064463 0.064977 0.065162 0.061409 0.059496 0.056011 0.055844 0.057152 0.052909 0.055634 0.053156 0.05316 0.052564 0.052242 0.053225 0.051598 0.05172 0.051474 0.049509 0.049769 0.048853 0.047613 0.048153 0.047368 0.047565 0.046151 0.047075 0.04586 0.04615 0.044982 0.044628 0.044388 0.043091 0.041629 0.041599 0.03962 0.038904 0.038877 0.037544 0.037128 0.036721 0.036476 0.036294 0.035608 0.036015 0.035327 0.035188 0.035047
"78" 0.099409 0.101964 0.102322 0.110714 0.106764 0.101251 0.102532 0.104006 0.098766 0.095249 0.099781 0.093191 0.091524 0.089256 0.091525 0.090392 0.088676 0.086936 0.086501 0.084303 0.082903 0.07836 0.080473 0.080589 0.08114 0.080795 0.078936 0.078538 0.076956 0.079659 0.080716 0.077146 0.07491 0.078482 0.077211 0.077818 0.073532 0.072802 0.071863 0.070692 0.06923 0.066533 0.062936 0.062146 0.056391 0.057103 0.057022 0.056209 0.057522 0.057155 0.057871 0.057186 0.05761 0.057398 0.056062 0.056318 0.05456 0.052412 0.05195 0.05117 0.052599 0.051043 0.051155 0.051493 0.049967 0.050882 0.05084 0.050113 0.048521 0.048275 0.047403 0.045513 0.045697 0.043978 0.042285 0.042912 0.041554 0.041133 0.040386 0.039672 0.040071 0.039234 0.039276 0.038692 0.038895 0.038119
"79" 0.109055 0.111684 0.111123 0.119945 0.115418 0.109134 0.111609 0.114937 0.110125 0.106278 0.112397 0.104163 0.098764 0.094452 0.096992 0.096266 0.095318 0.094655 0.09395 0.091462 0.09068 0.085236 0.086212 0.087214 0.088028 0.08863 0.088391 0.087064 0.082941 0.085602 0.087333 0.084293 0.084369 0.081819 0.083041 0.086942 0.083563 0.078723 0.078079 0.078685 0.075514 0.071783 0.069741 0.068135 0.066763 0.061612 0.062084 0.065694 0.060844 0.062597 0.063264 0.062535 0.062387 0.061327 0.061584 0.060975 0.05949 0.057862 0.05631 0.055913 0.057123 0.056372 0.05564 0.055767 0.055694 0.054348 0.05645 0.055205 0.054515 0.052943 0.052345 0.05006 0.049919 0.048443 0.047317 0.046921 0.045068 0.044759 0.044729 0.044363 0.043832 0.043465 0.043616 0.04286 0.043285 0.042382
"80" 0.117736 0.119749 0.117038 0.125389 0.120281 0.113566 0.115888 0.117478 0.112442 0.109993 0.118386 0.112116 0.107091 0.101288 0.10289 0.101783 0.100098 0.099188 0.09925 0.097513 0.098048 0.093277 0.09242 0.093916 0.095563 0.097744 0.095642 0.098345 0.094472 0.094311 0.096016 0.092734 0.093283 0.093575 0.08902 0.092327 0.089875 0.086354 0.08423 0.085738 0.085448 0.0813 0.077612 0.076804 0.074433 0.07371 0.070948 0.074271 0.072802 0.06876 0.070328 0.069741 0.0704 0.069664 0.068788 0.069398 0.066511 0.066178 0.065142 0.062887 0.065709 0.06493 0.064671 0.064234 0.063206 0.063475 0.063457 0.06403 0.060864 0.060941 0.059227 0.056523 0.056448 0.054092 0.052112 0.05132 0.049188 0.049942 0.049829 0.049106 0.048896 0.04821 0.048732 0.047752 0.047667 0.04713
"81" 0.128628 0.130684 0.126728 0.135572 0.129639 0.122217 0.126458 0.129969 0.124168 0.119964 0.128588 0.122161 0.117266 0.111424 0.112293 0.109963 0.109291 0.110052 0.10745 0.105741 0.107271 0.101715 0.102519 0.103487 0.102843 0.105032 0.098933 0.098456 0.09994 0.098671 0.100309 0.095107 0.096374 0.096988 0.095246 0.094386 0.09361 0.091202 0.091089 0.089936 0.089718 0.086975 0.082127 0.081054 0.079534 0.080019 0.077379 0.078772 0.078864 0.077754 0.074919 0.075311 0.076359 0.075414 0.074959 0.075078 0.0733 0.071571 0.071154 0.070096 0.071424 0.070716 0.070471 0.070264 0.069923 0.069684 0.070166 0.068438 0.069216 0.066747 0.065668 0.062725 0.062477 0.060279 0.058345 0.057477 0.054405 0.05403 0.055529 0.054183 0.054337 0.053504 0.053748 0.052733 0.052669 0.052033
"82" 0.139814 0.142021 0.137411 0.147399 0.14093 0.132608 0.138198 0.143302 0.137661 0.131654 0.139073 0.131119 0.126366 0.122411 0.124701 0.120731 0.118566 0.121127 0.119527 0.114472 0.116747 0.110962 0.112582 0.115415 0.113589 0.112616 0.112628 0.11365 0.109285 0.115876 0.113867 0.109689 0.109261 0.108768 0.105229 0.10846 0.104336 0.101829 0.101148 0.100542 0.099001 0.095547 0.092898 0.090634 0.087222 0.088192 0.084798 0.087183 0.084303 0.084784 0.086131 0.081498 0.083595 0.083219 0.081706 0.082898 0.080076 0.078406 0.077315 0.077335 0.07931 0.077234 0.078098 0.07717 0.076867 0.077196 0.07827 0.076876 0.075333 0.076588 0.072397 0.070339 0.069435 0.067401 0.065253 0.0642 0.061647 0.060411 0.060047 0.060564 0.060567 0.059481 0.059907 0.058468 0.059105 0.058149
"83" 0.151303 0.153363 0.148905 0.160567 0.153954 0.14491 0.151486 0.157113 0.151342 0.144906 0.15152 0.140276 0.134587 0.132554 0.138266 0.135061 0.130453 0.131527 0.132321 0.127602 0.126245 0.120074 0.125174 0.125598 0.127795 0.124081 0.124631 0.124556 0.123181 0.123504 0.128976 0.119729 0.12171 0.120824 0.117796 0.119277 0.116595 0.111696 0.109912 0.11097 0.110667 0.105119 0.1018 0.101826 0.097305 0.095559 0.09369 0.095521 0.092802 0.090972 0.094495 0.092988 0.090624 0.090774 0.08938 0.090475 0.088303 0.086026 0.085818 0.083325 0.086874 0.086185 0.084901 0.085668 0.085033 0.085553 0.086364 0.084847 0.083771 0.082747 0.083236 0.077525 0.077435 0.074203 0.072602 0.072557 0.068565 0.067189 0.066889 0.065643 0.066919 0.065594 0.066629 0.064398 0.065646 0.064522
"84" 0.163131 0.164543 0.161024 0.17484 0.168198 0.158657 0.165998 0.171102 0.16411 0.157393 0.165507 0.151504 0.143682 0.142226 0.150736 0.150687 0.145907 0.143908 0.144924 0.141263 0.140288 0.12854 0.139891 0.136323 0.140635 0.139324 0.136379 0.138722 0.134009 0.137338 0.137555 0.13716 0.133492 0.132716 0.128754 0.131848 0.129 0.12294 0.121802 0.122269 0.121794 0.119012 0.1096 0.110165 0.107731 0.105792 0.102687 0.105285 0.101352 0.100086 0.100232 0.101325 0.103109 0.09749 0.097338 0.099811 0.096326 0.093944 0.09308 0.091937 0.09388 0.094337 0.094335 0.09432 0.093099 0.094068 0.095191 0.094418 0.093115 0.092741 0.090056 0.089023 0.086019 0.083219 0.081043 0.080928 0.077194 0.07641 0.075005 0.073106 0.072986 0.073892 0.07415 0.072227 0.073112 0.07191
"85" 0.175186 0.175849 0.174125 0.190024 0.183269 0.17311 0.180801 0.184591 0.175707 0.16814 0.178492 0.164817 0.156413 0.153675 0.162316 0.164577 0.161913 0.159275 0.158803 0.153583 0.1549 0.142705 0.153311 0.148986 0.153942 0.15172 0.148015 0.149799 0.147563 0.151473 0.152836 0.143002 0.148946 0.145717 0.140025 0.143637 0.138888 0.134551 0.134983 0.130338 0.132842 0.128352 0.12027 0.118859 0.11497 0.115498 0.11102 0.114423 0.111805 0.10836 0.110104 0.108833 0.112146 0.110084 0.106154 0.108776 0.104905 0.102687 0.101963 0.100975 0.104263 0.103459 0.103343 0.104047 0.102759 0.103037 0.10569 0.105031 0.103942 0.102753 0.100908 0.095774 0.099075 0.09225 0.091122 0.090439 0.086293 0.086501 0.084567 0.082323 0.081456 0.079105 0.082323 0.080725 0.080984 0.080195
"86" 0.188359 0.188279 0.188583 0.206044 0.198553 0.187947 0.19618 0.199137 0.188652 0.180002 0.19197 0.178907 0.173126 0.169443 0.174816 0.176094 0.174722 0.175127 0.168282 0.165959 0.170702 0.160279 0.161138 0.168533 0.164691 0.163545 0.162045 0.161255 0.160904 0.162597 0.164217 0.159205 0.157599 0.160189 0.154519 0.155381 0.152535 0.146486 0.147353 0.146881 0.143219 0.140839 0.131314 0.133452 0.1255 0.126954 0.123789 0.126922 0.122949 0.120301 0.121397 0.120373 0.120211 0.120981 0.120969 0.117852 0.11371 0.11369 0.111322 0.109892 0.114621 0.113664 0.114788 0.114229 0.114518 0.113782 0.116821 0.116157 0.115137 0.115716 0.113207 0.108106 0.107361 0.106478 0.101414 0.102081 0.09724 0.096084 0.09484 0.092701 0.091441 0.08803 0.089122 0.089736 0.090669 0.089446
"87" 0.202976 0.202475 0.204586 0.223553 0.214217 0.202526 0.211901 0.214902 0.203549 0.194379 0.20805 0.193934 0.19091 0.189736 0.19213 0.188031 0.184165 0.187012 0.184023 0.178534 0.180606 0.16992 0.177893 0.174311 0.1857 0.177867 0.177255 0.178833 0.175749 0.178361 0.181989 0.173231 0.173972 0.17226 0.171108 0.170935 0.165536 0.158067 0.159527 0.158989 0.157821 0.149537 0.142783 0.145591 0.138124 0.135965 0.133337 0.138362 0.133489 0.130161 0.133302 0.131796 0.132009 0.129733 0.131963 0.134222 0.125858 0.123358 0.123006 0.120217 0.125537 0.123787 0.125901 0.124777 0.126281 0.126646 0.128753 0.128717 0.128096 0.127535 0.126069 0.120612 0.121082 0.115346 0.115751 0.112855 0.108735 0.107383 0.107142 0.10468 0.103938 0.1 0.100061 0.097123 0.101295 0.09953
"88" 0.21839 0.218322 0.221845 0.242256 0.23058 0.2165 0.226609 0.231114 0.219427 0.210741 0.227424 0.211058 0.208501 0.209859 0.214159 0.205102 0.193709 0.194625 0.190793 0.18523 0.190119 0.182501 0.188317 0.187405 0.189522 0.1952 0.188731 0.193073 0.186069 0.190822 0.196205 0.186882 0.18421 0.18591 0.176165 0.187339 0.178008 0.170355 0.17133 0.169746 0.17217 0.168254 0.153501 0.155272 0.150021 0.150642 0.141989 0.147868 0.145923 0.140676 0.142297 0.142469 0.145336 0.141279 0.142022 0.145264 0.14023 0.13343 0.133848 0.132458 0.137592 0.137079 0.137615 0.138216 0.136708 0.138395 0.143746 0.141155 0.141273 0.141738 0.140232 0.13451 0.135856 0.130912 0.126337 0.130957 0.120592 0.121337 0.119732 0.118575 0.116808 0.111846 0.112667 0.107599 0.108804 0.112207
"89" 0.233545 0.234958 0.238984 0.260886 0.24653 0.229668 0.239647 0.246449 0.235112 0.227471 0.248935 0.230093 0.225682 0.226175 0.233136 0.226456 0.209164 0.202775 0.212911 0.207855 0.200061 0.196079 0.205211 0.205146 0.210854 0.208696 0.208831 0.206371 0.202188 0.211781 0.211533 0.202869 0.204539 0.200301 0.198531 0.200861 0.197582 0.183215 0.185363 0.187523 0.188294 0.181021 0.169451 0.171388 0.163497 0.164458 0.157918 0.161372 0.158218 0.154718 0.157336 0.155814 0.158873 0.156331 0.15365 0.159082 0.154176 0.150624 0.146881 0.14489 0.153731 0.149755 0.152436 0.1503 0.152123 0.15331 0.158141 0.157998 0.15709 0.158163 0.156018 0.149533 0.151428 0.145733 0.141984 0.141999 0.138156 0.134994 0.136073 0.132979 0.131647 0.125968 0.126424 0.122148 0.119582 0.119949
"90" 0.268195472968874 0.277445325218518 0.275658726300438 0.303774392453738 0.283465217525697 0.261116927507306 0.274266115889056 0.29192233176345 0.272440491217429 0.264182272427436 0.295440499677827 0.271375104799718 0.262431873504637 0.258816741670632 0.264639667800866 0.266743787839422 0.263867969944492 0.266471218833691 0.268450939820244 0.261090091722519 0.265561073231438 0.252001647939027 0.258813451879065 0.259378693313256 0.26784241389769 0.266936739942224 0.261477467948308 0.267047036980053 0.260378058473512 0.266974777282397 0.273340199043129 0.260060137326147 0.261366673217137 0.262309232172449 0.25462493173273 0.263079507817927 0.255095692159911 0.243596460726884 0.246288749728916 0.245001518648422 0.247772480624273 0.238849510124116 0.225219905536567 0.231603507908366 0.221094179148187 0.223436422522235 0.214229233948217 0.224968673377051 0.217397340846307 0.210485059950997 0.217530329097345 0.217590083844902 0.222033827842811 0.22053881027005 0.221926176810833 0.227094932149814 0.220273118767161 0.215668013002135 0.215073269561564 0.211161410026302 0.221529900575912 0.219493408713212 0.222359330643689 0.222806621657554 0.224330174432757 0.225545854036078 0.233425524892295 0.234463280431446 0.232901886717351 0.235507017974203 0.234237975582515 0.223377137162616 0.229023277255698 0.222081292353187 0.218105064407658 0.22151634057487 0.20895812639873 0.211655357974979 0.211451518158442 0.208250947982371 0.206768173727453 0.201233352746303 0.203465348003734 0.195569150602159 0.195315064990924 0.188983405411424


==> CodeDataToMS/Data/Mx_t.txt <==
"1933" "1934" "1935" "1936" "1937" "1938" "1939" "1940" "1941" "1942" "1943" "1944" "1945" "1946" "1947" "1948" "1949" "1950" "1951" "1952" "1953" "1954" "1955" "1956" "1957" "1958" "1959" "1960" "1961" "1962" "1963" "1964" "1965" "1966" "1967" "1968" "1969" "1970" "1971" "1972" "1973" "1974" "1975" "1976" "1977" "1978" "1979" "1980" "1981" "1982" "1983" "1984" "1985" "1986" "1987" "1988" "1989" "1990" "1991" "1992" "1993" "1994" "1995" "1996" "1997" "1998" "1999" "2000" "2001" "2002" "2003" "2004" "2005" "2006" "2007" "2008" "2009" "2010" "2011" "2012" "2013" "2014" "2015" "2016" "2017" "2018"
"0" 0.061292 0.068487 0.061509 0.062776 0.061267 0.057848 0.053392 0.053734 0.052356 0.048331 0.0451 0.044012 0.042199 0.043695 0.036083 0.035332 0.035164 0.032577 0.032306 0.032081 0.030673 0.029219 0.028443 0.028005 0.028049 0.028032 0.027356 0.02698 0.025919 0.02575 0.025663 0.025372 0.024594 0.023868 0.022766 0.022536 0.021816 0.021275 0.019114 0.01811 0.017553 0.017093 0.016088 0.01532 0.014342 0.013804 0.013268 0.012841 0.011991 0.011636 0.011155 0.010993 0.010907 0.010502 0.010346 0.010326 0.010367 0.009758 0.009284 0.008772 0.008589 0.00827 0.00782 0.007604 0.007471 0.007533 0.00735 0.007223 0.006944 0.007067 0.007047 0.00698 0.007079 0.00704 0.007053 0.006807 0.006566 0.006215 0.006064 0.006014 0.005948 0.005861 0.005898 0.005864 0.005742 0.005596
"1" 0.009459 0.010558 0.008912 0.008831 0.008366 0.007827 0.006302 0.005705 0.005517 0.004561 0.00468 0.004047 0.003558 0.003262 0.002816 0.002552 0.002468 0.002355 0.002413 0.002356 0.002156 0.001957 0.001887 0.001851 0.001889 0.001813 0.001729 0.001766 0.001653 0.001604 0.001649 0.001595 0.00153 0.001574 0.001409 0.001426 0.001339 0.00127 0.001228 0.001192 0.001205 0.001116 0.001083 0.001043 0.001032 0.001035 0.000957 0.000977 0.000925 0.000895 0.000863 0.000826 0.000811 0.000811 0.000786 0.000798 0.000801 0.000739 0.000744 0.000679 0.000683 0.000654 0.000636 0.000583 0.000558 0.000542 0.000527 0.000513 0.000514 0.000482 0.000472 0.000496 0.000481 0.000462 0.000483 0.000482 0.00043 0.000435 0.000423 0.00041 0.00042 0.000369 0.000401 0.000392 0.000384 0.000372
"2" 0.004351 0.004852 0.004146 0.004238 0.003971 0.003563 0.002909 0.002699 0.002575 0.002199 0.002391 0.002199 0.001886 0.001733 0.001592 0.00153 0.001407 0.001308 0.001372 0.001403 0.001252 0.001176 0.001091 0.001066 0.001082 0.00111 0.001053 0.001063 0.001014 0.001004 0.001017 0.000994 0.000979 0.000967 0.00093 0.000923 0.000898 0.000854 0.000829 0.000843 0.000826 0.000751 0.000731 0.000717 0.000718 0.000709 0.000647 0.000654 0.000632 0.000602 0.000582 0.000548 0.000548 0.000546 0.000538 0.000524 0.000493 0.000468 0.000484 0.00046 0.00047 0.000448 0.000418 0.000388 0.00036 0.000358 0.000361 0.000345 0.000341 0.000323 0.000337 0.000301 0.000315 0.000306 0.000296 0.000291 0.000283 0.000271 0.000266 0.000272 0.000255 0.000249 0.000253 0.000262 0.000246 0.000263
"3" 0.003104 0.00323 0.00298 0.002853 0.002705 0.002445 0.002094 0.001805 0.001778 0.001674 0.001721 0.001607 0.001451 0.001312 0.001172 0.001192 0.001113 0.000994 0.000999 0.001033 0.000992 0.000875 0.000866 0.000794 0.000814 0.000845 0.00079 0.000833 0.000768 0.000766 0.000775 0.000742 0.000738 0.000741 0.000702 0.000709 0.000711 0.000694 0.000668 0.000656 0.000624 0.000622 0.000554 0.000558 0.000525 0.000533 0.000528 0.000505 0.000463 0.000465 0.00044 0.000396 0.00039 0.00041 0.000419 0.000408 0.000392 0.000359 0.000379 0.000333 0.000365 0.000338 0.000318 0.000318 0.000292 0.000264 0.000273 0.000244 0.000258 0.000239 0.000259 0.000224 0.000221 0.000218 0.000221 0.000224 0.000217 0.000206 0.000205 0.000204 0.000189 0.000185 0.000196 0.000198 0.000193 0.000185
"4" 0.002386 0.002451 0.002404 0.002272 0.002138 0.00193 0.001681 0.001482 0.001408 0.001344 0.001356 0.001297 0.001248 0.001079 0.000916 0.000948 0.000877 0.000823 0.000808 0.00086 0.000792 0.000701 0.000676 0.000683 0.000664 0.00067 0.000682 0.000681 0.000639 0.000592 0.000625 0.000627 0.000626 0.000625 0.00059 0.000585 0.000601 0.000566 0.000556 0.000522 0.000537 0.000493 0.000478 0.000452 0.000427 0.00043 0.000427 0.000384 0.000389 0.000352 0.000353 0.00032 0.000329 0.000333 0.000337 0.000323 0.000318 0.000296 0.000287 0.000271 0.000279 0.000282 0.000258 0.000244 0.000222 0.00021 0.000213 0.000202 0.000213 0.000204 0.000199 0.000189 0.000181 0.000178 0.000176 0.000173 0.000165 0.000156 0.000164 0.000169 0.00016 0.000161 0.000147 0.00016 0.000149 0.000147
"5" 0.001975 0.002029 0.002009 0.001886 0.001778 0.001581 0.00144 0.00129 0.001201 0.00115 0.00118 0.00114 0.001135 0.000979 0.000872 0.00078 0.000781 0.000698 0.000858 0.000702 0.000659 0.000609 0.000598 0.000607 0.00059 0.00058 6e-04 0.00058 0.000556 0.00056 0.000549 0.000543 0.000536 0.00055 0.000526 0.00054 0.000518 0.000519 0.000539 0.000469 0.000493 0.000434 0.000423 0.000416 0.000402 0.000387 0.000387 0.000344 0.000333 0.00032 0.000314 0.000281 0.000284 0.000267 0.000269 0.000287 0.000268 0.000258 0.000259 0.000242 0.000222 0.000224 0.000214 0.000217 0.000215 0.000201 0.000191 0.000188 0.000172 0.000175 0.000169 0.000171 0.000153 0.000171 0.000148 0.000141 0.000144 0.000123 0.00014 0.000132 0.000138 0.000132 0.000136 0.000136 0.000128 0.000131
"6" 0.001774 0.001823 0.001801 0.001702 0.001578 0.001426 0.001243 0.001193 0.001105 0.001025 0.00109 0.001035 0.001001 0.000913 0.000794 0.000755 0.000676 0.000645 0.000709 0.000744 0.000542 0.000539 0.000542 0.000548 0.000541 0.000524 0.000536 0.000533 0.000505 0.000492 0.000499 0.000476 0.000466 0.000486 0.000458 0.000486 0.000462 0.000467 0.000449 0.00044 0.000436 0.000396 0.000376 0.00037 0.000357 0.000363 0.000342 0.000328 0.000319 0.000294 0.000277 0.000268 0.000276 0.000255 0.000267 0.000244 0.000244 0.00024 0.000225 0.000201 0.00023 0.000211 0.000199 0.000199 0.000182 0.000172 0.000172 0.000163 0.00016 0.000146 0.000151 0.000157 0.000161 0.000139 0.000142 0.000124 0.00013 0.000115 0.000123 0.000109 0.000121 0.000115 0.000128 0.000121 0.000113 0.000115
"7" 0.001611 0.001647 0.001617 0.00155 0.001426 0.001287 0.001102 0.001062 0.001042 0.00093 0.001005 0.000966 0.000895 0.000837 0.000718 0.000708 0.000674 0.000573 0.000571 0.000628 0.000589 0.000461 0.000482 0.00048 0.000497 0.00047 0.000474 0.000475 0.000442 0.000445 0.000442 0.000426 0.000437 0.000421 0.000417 0.000426 0.00043 0.000396 0.000411 0.000423 0.000419 0.000368 0.000352 0.00033 0.000302 0.000316 0.000283 0.000301 0.000278 0.000283 0.000272 0.000251 0.000232 0.000232 0.000241 0.000229 0.000233 0.000211 0.000196 0.000198 0.000211 0.000188 0.000195 0.000184 0.000174 0.000179 0.000165 0.000157 0.000144 0.000142 0.000144 0.00014 0.000142 0.000132 0.000134 0.000124 0.000111 0.000114 0.000112 0.000113 0.000108 0.000111 0.000108 0.000126 0.000121 0.000104
"8" 0.001469 0.001507 0.001473 0.001418 0.001303 0.00118 0.001001 0.000978 0.000947 0.000874 0.000943 0.000908 0.000835 0.000778 0.000647 0.000662 0.000653 0.000586 0.000468 0.000533 0.000527 0.00053 0.000422 0.000426 0.000455 0.000436 0.000425 0.000443 0.000397 0.000406 0.00039 0.000425 0.000394 0.000393 0.000383 0.000412 0.000396 0.000381 0.000372 0.000368 0.000364 0.000342 0.000305 0.00031 0.000319 0.000304 0.000287 0.000291 0.000284 0.000259 0.000248 0.000249 0.000231 0.000228 0.000239 0.000237 0.000237 0.000205 0.000204 0.000193 0.00021 0.000194 0.00019 0.000181 0.000168 0.000156 0.000166 0.000147 0.000142 0.000152 0.00014 0.000133 0.000137 0.000133 0.000132 0.000123 0.000113 0.000115 0.000119 0.000105 0.000111 0.000107 0.000111 0.000116 0.000112 0.000113
"9" 0.001354 0.00139 0.001372 0.001319 0.0012 0.001092 0.000947 0.000918 0.00089 0.000806 0.000912 0.00087 0.000796 0.00075 0.000601 0.000614 0.000624 0.000568 0.000463 0.000454 0.00047 0.000484 0.000485 0.00037 0.000413 0.000398 0.000423 0.000398 0.000378 0.000369 0.000378 0.000359 0.000361 0.00037 0.000363 0.000364 4e-04 0.000359 0.00035 0.00035 0.000356 0.000322 0.000299 0.000283 0.00029 0.000272 0.000272 0.000274 0.00024 0.000255 0.000213 0.000215 0.000223 0.000211 0.000215 0.00023 0.000231 0.000195 0.000194 0.000183 0.000178 0.00017 0.000173 0.000171 0.000161 0.000155 0.000153 0.000143 0.00015 0.000146 0.000134 0.000142 0.000138 0.000123 0.00013 0.000115 0.000127 0.000108 0.000108 0.000111 0.000113 0.000109 0.000104 0.000111 0.000108 0.000115
"10" 0.001268 0.001307 0.001307 0.00126 0.001135 0.001023 0.000924 0.000879 0.000835 0.000761 0.000831 0.000836 0.000761 0.000708 0.000577 0.000572 0.000578 0.00053 0.000466 0.000463 0.00042 0.000431 0.000441 0.000429 0.000367 0.000366 0.000405 0.000371 0.000369 0.000352 0.000361 0.000349 0.00035 0.000349 0.000345 0.000338 0.000333 0.000335 0.000336 0.000352 0.000325 0.000293 0.000287 0.000277 0.000266 0.000269 0.00025 0.000252 0.000234 0.00022 0.000213 0.000234 0.000206 0.000217 0.000195 0.000225 0.000209 0.000193 0.000197 0.000176 0.000174 0.000179 0.000174 0.000168 0.000169 0.000163 0.000165 0.000151 0.000149 0.000149 0.000163 0.000138 0.000123 0.000125 0.000135 0.000118 0.000113 0.000103 0.00011 0.000108 0.000105 0.000102 0.000107 0.000112 0.000118 0.000113
"11" 0.001234 0.001277 0.001295 0.001255 0.001132 0.001012 0.000944 0.000889 0.000838 0.000767 0.000827 0.000824 0.000799 0.000715 0.000594 0.000587 0.000572 0.000517 0.000497 0.000493 0.000463 0.000398 0.000416 0.000422 0.000457 0.000347 0.000412 0.000403 0.000377 0.000379 0.000366 0.000386 0.000361 0.000361 0.000339 0.000374 0.000349 0.00034 0.00035 0.000337 0.000333 0.000309 0.000307 0.000267 0.000297 0.000277 0.000255 0.000255 0.000252 0.000235 0.000223 0.000231 0.000227 0.000226 0.000231 0.000226 0.00023 0.000192 0.000211 0.00019 0.000187 0.000184 0.000195 0.000184 0.000169 0.000169 0.000176 0.000178 0.000158 0.000153 0.000146 0.000139 0.000145 0.000138 0.000131 0.000124 0.000141 0.000126 0.000115 0.000114 0.000112 0.000115 0.000113 0.000122 0.000126 0.000118
"12" 0.001278 0.001306 0.001336 0.001312 0.001192 0.001062 0.001012 0.000946 0.000894 0.000815 0.000863 0.000858 0.000835 0.000771 0.000641 0.000624 0.000609 0.000538 0.000541 0.000548 0.00052 0.000451 0.000408 0.00043 0.000482 0.000461 0.000446 0.000409 0.00041 0.000404 0.000384 0.00038 0.00039 0.000391 0.000393 0.000375 0.00039 0.000374 0.000365 0.000357 0.000371 0.000358 0.000316 0.000307 0.000319 0.000303 0.000296 0.000288 0.000288 0.000268 0.00026 0.000266 0.00026 0.000265 0.000254 0.00024 0.000263 0.00023 0.000222 0.000221 0.000221 0.000224 0.000219 0.000216 0.000211 0.000203 0.000179 0.000181 0.000175 0.000185 0.000174 0.000171 0.000152 0.000139 0.000141 0.000137 0.000139 0.000134 0.000129 0.000122 0.000133 0.000131 0.000126 0.000129 0.000145 0.000142
"13" 0.001398 0.00141 0.001431 0.001429 0.001315 0.00117 0.001126 0.001053 0.000999 0.000904 0.000943 0.000923 0.000909 0.000823 0.000739 0.000691 0.000668 0.000609 0.000611 0.000625 0.000604 0.000525 0.000494 0.000457 0.000528 0.00052 0.000488 0.00047 0.000449 0.000452 0.000439 0.000452 0.000442 0.000445 0.000432 0.000475 0.000443 0.000439 0.000425 0.000428 0.00044 0.000431 0.000364 0.000382 0.000372 0.000387 0.000348 0.000317 0.000325 0.000301 0.000298 0.000307 0.000309 0.000298 0.000291 0.000307 3e-04 0.000285 0.000279 0.000274 0.000297 0.000271 0.000283 0.00026 0.000253 0.000241 0.000212 0.000216 0.000209 0.000223 0.000209 0.000202 0.000197 0.000178 0.000185 0.000167 0.000162 0.00015 0.000154 0.00015 0.000161 0.000163 0.000167 0.000157 0.000169 0.000163
"14" 0.001584 0.00159 0.001596 0.001607 0.001499 0.001334 0.001281 0.001205 0.001153 0.001031 0.001065 0.001024 0.001008 0.000908 0.000838 0.000814 0.000758 0.000707 0.000719 0.000734 0.000699 0.000622 0.000596 0.000574 0.000575 0.000579 0.00056 0.000542 0.000498 0.000508 0.000518 0.000525 0.000495 0.000521 0.000527 0.000529 0.00056 0.00054 0.000524 0.000544 0.000542 0.00052 0.000487 0.000464 0.000459 0.000435 0.000425 0.00042 0.000383 0.000387 0.000365 0.000364 0.00038 0.000408 0.000381 0.00039 0.000374 4e-04 0.000387 0.000374 4e-04 0.000389 0.000381 0.000345 0.000327 3e-04 0.000289 0.000287 0.000268 0.000265 0.000255 0.000269 0.000266 0.00023 0.00023 0.000212 0.000201 2e-04 0.000206 0.000199 0.000192 0.000189 0.000215 0.00021 0.000218 0.000214
"15" 0.00182 0.001824 0.001823 0.001854 0.001738 0.001542 0.001469 0.001394 0.001353 0.001203 0.001234 0.001164 0.001144 0.001022 0.000969 0.000929 0.000904 0.000843 0.000856 0.00091 0.00084 0.000751 0.000742 0.000726 0.000751 0.000655 0.000704 0.000629 0.00061 0.000588 0.000641 0.000644 0.000652 0.000657 0.000634 0.000684 0.000713 0.000694 0.000709 0.000708 0.000691 0.00063 0.000644 0.00057 0.000604 0.000579 0.000578 0.00056 0.000499 0.000482 0.000469 0.00049 0.000494 0.000532 0.000497 0.000513 0.000529 0.000528 0.000523 0.00054 0.000525 0.000522 0.000498 0.000458 0.000415 0.000401 0.000382 0.000385 0.000357 0.000346 0.000335 0.000356 0.000343 0.000321 0.000314 0.000302 0.000272 0.000252 0.000244 0.000262 0.000252 0.000245 0.000259 0.000279 0.000295 0.000287
"16" 0.00206 0.002068 0.00206 0.002117 0.001991 0.001749 0.001646 0.001571 0.001541 0.001378 0.001417 0.001322 0.001287 0.001157 0.001099 0.00105 0.00101 0.000998 0.000961 0.001032 0.000976 0.000863 0.000863 0.00087 0.00091 0.000825 0.000833 0.000802 0.000781 0.000774 0.000817 0.000815 0.000811 0.000864 0.000864 0.000935 0.000973 0.000919 0.000931 0.000962 0.000956 0.00088 0.000804 0.000804 0.00083 0.000813 0.000811 0.000828 0.000719 0.000671 0.000647 0.000674 0.000685 0.000761 0.000733 0.000762 0.000751 0.000757 0.000773 0.000749 0.000764 0.000746 0.000732 0.000704 0.000631 0.000594 0.000586 0.000552 0.000533 0.000566 0.000528 0.000524 0.000486 0.000483 0.000451 0.000415 0.000394 0.000375 0.000362 0.000349 0.000325 0.000344 0.000351 0.000373 0.000399 0.00036
"17" 0.002291 0.002304 0.002292 0.002372 0.002239 0.001951 0.001812 0.001729 0.001704 0.001544 0.001598 0.001485 0.001423 0.001303 0.001236 0.001162 0.001107 0.0011 0.001102 0.00113 0.001071 0.000976 0.000966 0.000974 0.001033 0.000954 0.00097 0.000933 0.000902 0.000898 0.000923 0.000969 0.000961 0.001084 0.001025 0.001139 0.001169 0.001126 0.001146 0.001175 0.001137 0.001081 0.001033 0.000989 0.001016 0.001025 0.001007 0.000997 0.000928 0.000865 0.00082 0.000803 0.000799 0.00089 0.000874 0.000887 0.000883 0.00093 0.000902 0.000851 0.000873 0.000898 0.000867 0.000795 0.000788 0.000707 0.000722 0.000676 0.000686 0.000671 0.000649 0.00065 0.000651 0.000625 0.000579 0.000537 0.000509 0.000468 0.000465 0.000431 0.000438 0.00043 0.000472 0.000487 0.000461 0.000478
"18" 0.002518 0.002534 0.002512 0.002612 0.002473 0.002143 0.001977 0.001888 0.001863 0.001738 0.001891 0.001856 0.001792 0.001649 0.001489 0.001344 0.001234 0.001221 0.001217 0.00129 0.001177 0.001083 0.001112 0.001102 0.001144 0.001081 0.001073 0.001078 0.001006 0.001059 0.00107 0.001133 0.001134 0.001264 0.001255 0.001337 0.001417 0.001346 0.001358 0.001333 0.001407 0.001296 0.001245 0.00121 0.001261 0.001248 0.001246 0.001244 0.001145 0.001084 0.001002 0.000985 0.001008 0.001081 0.001033 0.001063 0.001044 0.001106 0.001106 0.001014 0.001065 0.001051 0.001005 0.000953 0.000913 0.000894 0.000849 0.000828 0.000824 0.00084 0.000846 0.000827 0.000815 0.000823 0.000793 0.000721 0.000672 0.000647 0.000622 0.000614 0.000556 0.000578 0.000613 0.000667 0.000651 0.000631
"19" 0.002745 0.002762 0.002718 0.002826 0.002682 0.002315 0.002129 0.002042 0.002011 0.00192 0.00215 0.002173 0.002024 0.001824 0.001605 0.001461 0.001326 0.001299 0.001301 0.001358 0.001312 0.001166 0.001209 0.001226 0.001223 0.001162 0.001135 0.001191 0.001111 0.001178 0.00118 0.001241 0.001266 0.00127 0.001353 0.001363 0.001452 0.001444 0.001418 0.001384 0.001397 0.001379 0.001295 0.001226 0.001279 0.00127 0.001281 0.001253 0.001155 0.0011 0.001054 0.001022 0.001017 0.001058 0.001025 0.00106 0.001023 0.001048 0.001076 0.001009 0.001066 0.001069 0.001029 0.000985 0.000952 0.000889 0.000888 0.000896 0.00091 0.000926 0.000912 0.000892 0.000909 0.000915 0.000881 0.000809 0.000731 0.000714 0.000729 0.000679 0.000653 0.000668 0.000719 0.000751 0.000768 0.000697
"20" 0.002968 0.002987 0.002915 0.003012 0.002858 0.002462 0.002265 0.002184 0.002153 0.002095 0.002361 0.002401 0.002169 0.001979 0.001721 0.001578 0.001423 0.001381 0.001366 0.001404 0.001378 0.001287 0.001281 0.001294 0.00129 0.001209 0.001249 0.001208 0.00113 0.00118 0.001182 0.001207 0.001204 0.0013 0.001259 0.001352 0.001407 0.001419 0.001368 0.001412 0.001441 0.001301 0.001308 0.001252 0.001277 0.001276 0.001286 0.001309 0.001171 0.001095 0.001042 0.001048 0.001002 0.001129 0.001054 0.001087 0.001005 0.001043 0.001073 0.001014 0.001046 0.001054 0.001031 0.000999 0.000931 0.000903 0.00089 0.000914 0.000906 0.000923 0.000947 0.000906 0.000914 0.000943 0.000887 0.000879 0.000799 0.000761 0.000744 0.00075 0.000732 0.000724 0.000774 0.000818 0.000829 0.000768
"21" 0.003166 0.003182 0.003091 0.003175 0.003001 0.002584 0.002388 0.002314 0.00228 0.002245 0.002504 0.002511 0.00223 0.002071 0.001793 0.001653 0.001487 0.001442 0.001418 0.001414 0.001402 0.001319 0.001378 0.001329 0.001307 0.001261 0.001297 0.001281 0.001219 0.001268 0.001286 0.001281 0.001326 0.001353 0.001387 0.001474 0.001493 0.00149 0.001498 0.001538 0.001498 0.001426 0.001384 0.001297 0.001327 0.001353 0.001308 0.001342 0.001237 0.00116 0.001074 0.001126 0.001098 0.00116 0.001125 0.001117 0.001067 0.001087 0.001131 0.001093 0.001118 0.001113 0.001071 0.00103 0.001021 0.000965 0.00094 0.000964 0.001001 0.000981 0.000962 0.000979 0.001003 0.001026 0.000983 0.000926 0.000896 0.000859 0.000846 0.000824 0.000806 0.000823 0.000868 0.000956 0.000904 0.000868
"22" 0.00333 0.003344 0.003246 0.003317 0.003121 0.002686 0.002492 0.002427 0.00239 0.002364 0.002603 0.002563 0.002252 0.002115 0.001836 0.001699 0.001536 0.001503 0.0015 0.001472 0.00143 0.00135 0.001409 0.001418 0.001327 0.001282 0.001294 0.00122 0.001246 0.001235 0.001266 0.001271 0.001322 0.001373 0.001424 0.001496 0.001503 0.001541 0.001538 0.001471 0.001482 0.001406 0.001372 0.00133 0.001358 0.001349 0.001338 0.001326 0.001261 0.001171 0.001084 0.001099 0.001091 0.001132 0.001117 0.001126 0.00108 0.00112 0.001123 0.001059 0.001076 0.001081 0.00106 0.001009 0.000968 0.000933 0.000912 0.000931 0.000942 0.000947 0.000998 0.000963 0.001003 0.001002 0.001021 0.000961 0.000865 0.000861 0.000898 0.000891 0.000843 0.000876 0.000918 0.000983 0.000955 0.000916
"23" 0.003457 0.003472 0.003381 0.003442 0.003222 0.002775 0.002577 0.002515 0.002476 0.002443 0.002646 0.00257 0.002253 0.002114 0.00185 0.00172 0.001564 0.001513 0.001498 0.001471 0.00141 0.001315 0.001372 0.001382 0.00136 0.001262 0.001205 0.001178 0.001233 0.00125 0.001267 0.001275 0.001281 0.001352 0.001394 0.001445 0.001536 0.001422 0.001469 0.001438 0.001459 0.001404 0.001412 0.00129 0.001289 0.001349 0.001333 0.001328 0.001233 0.001172 0.001134 0.001121 0.001102 0.001147 0.001132 0.001158 0.001127 0.001137 0.001096 0.001052 0.001103 0.001057 0.001055 0.000967 0.000974 0.000918 0.000918 0.000912 0.000951 0.000949 0.000975 0.000934 0.000998 0.001022 0.00099 0.000951 0.000929 0.000876 0.000921 0.000861 0.000885 0.000873 0.000936 0.001036 0.001023 0.000961
"24" 0.003543 0.00356 0.003496 0.003553 0.003308 0.002856 0.002653 0.002577 0.00253 0.002475 0.002623 0.002515 0.00224 0.002084 0.001837 0.001712 0.001581 0.001541 0.001522 0.001485 0.001414 0.001317 0.001342 0.00135 0.001346 0.001308 0.001229 0.001238 0.001182 0.001212 0.001227 0.001289 0.001219 0.001274 0.001291 0.001366 0.001444 0.001416 0.00137 0.001429 0.001385 0.001353 0.001342 0.001285 0.001292 0.001261 0.00129 0.001315 0.001259 0.001156 0.001069 0.001098 0.001092 0.00115 0.001117 0.001139 0.001141 0.001102 0.001075 0.001038 0.001053 0.001051 0.001018 0.000954 0.000916 0.000914 0.000876 0.000915 0.000937 0.000961 0.000968 0.000957 0.000983 0.001036 0.001025 0.000954 0.000927 0.000941 0.000904 0.000913 0.000902 0.000905 0.00098 0.001066 0.001072 0.001013
"25" 0.003598 0.003613 0.00359 0.003652 0.003387 0.002934 0.002724 0.002621 0.002547 0.002454 0.002533 0.002393 0.002198 0.002037 0.001815 0.001683 0.00158 0.001558 0.001558 0.001522 0.001419 0.001334 0.001338 0.001316 0.001332 0.001289 0.001314 0.001306 0.001199 0.00125 0.001274 0.001289 0.001262 0.001344 0.001323 0.001402 0.001426 0.001422 0.001442 0.001334 0.001399 0.001368 0.001364 0.001276 0.001258 0.001278 0.001306 0.001317 0.001273 0.001153 0.001094 0.001098 0.001111 0.001151 0.001141 0.00116 0.001179 0.001174 0.001128 0.001079 0.001079 0.001046 0.001022 0.000983 0.000947 0.000895 0.000856 0.000887 0.000924 0.000926 0.00094 0.000963 0.000988 0.001024 0.000971 0.000976 0.000921 0.000917 0.000938 0.000923 0.000906 0.000941 0.001014 0.001121 0.001123 0.001051
"26" 0.003657 0.003669 0.003673 0.003743 0.003472 0.003016 0.002799 0.002676 0.002581 0.002451 0.002484 0.002337 0.002205 0.002037 0.001839 0.001695 0.001591 0.001552 0.00154 0.001516 0.001401 0.001315 0.001312 0.00128 0.001287 0.001245 0.001271 0.001308 0.001231 0.001254 0.00125 0.001286 0.001313 0.001352 0.001307 0.001398 0.001396 0.001423 0.001424 0.001392 0.001339 0.001327 0.001357 0.001283 0.001291 0.001247 0.001293 0.001305 0.001247 0.001157 0.001131 0.001112 0.001092 0.001166 0.001184 0.001222 0.001196 0.001193 0.001166 0.001119 0.00111 0.001116 0.00108 0.000991 0.000949 0.000894 0.000883 0.000889 0.000958 0.000971 0.000971 0.000987 0.001004 0.001017 0.001004 0.000954 0.000978 0.000946 0.000957 0.000958 0.000963 0.000986 0.001 0.001117 0.001158 0.00111
"27" 0.003729 0.003738 0.00375 0.003825 0.003562 0.0031 0.002884 0.002747 0.002633 0.002476 0.00247 0.002331 0.002247 0.002065 0.001881 0.001731 0.001624 0.001569 0.001539 0.001511 0.001405 0.001324 0.001304 0.001281 0.001294 0.001231 0.001235 0.001271 0.001252 0.001232 0.001309 0.001322 0.001317 0.00136 0.001418 0.00142 0.001399 0.001394 0.001431 0.001387 0.001414 0.00132 0.001349 0.001259 0.001274 0.001271 0.001301 0.001319 0.001255 0.001192 0.001138 0.001132 0.001132 0.001197 0.00121 0.001206 0.001269 0.001254 0.001246 0.00118 0.001172 0.001149 0.00113 0.001012 0.000982 0.00093 0.000904 0.000922 0.00095 0.00093 0.00097 0.000991 0.001008 0.001062 0.001011 0.000976 0.000944 0.00093 0.000947 0.000956 0.000991 0.000975 0.00107 0.001193 0.001226 0.001192
"28" 0.003811 0.00382 0.00382 0.003897 0.003653 0.003183 0.002978 0.002837 0.002707 0.002533 0.0025 0.002368 0.002313 0.002125 0.00194 0.001784 0.001682 0.001657 0.001662 0.001629 0.001503 0.001423 0.001384 0.001354 0.001375 0.001296 0.001273 0.001296 0.00128 0.001284 0.001419 0.00137 0.001386 0.001354 0.001404 0.001441 0.001542 0.00147 0.001398 0.001436 0.001495 0.001375 0.0013 0.001302 0.001302 0.001314 0.001339 0.00134 0.001359 0.00124 0.001221 0.001191 0.001228 0.00127 0.001286 0.001338 0.001331 0.001312 0.001298 0.00129 0.001309 0.001292 0.001248 0.001096 0.000974 0.000909 0.000911 0.000923 0.000992 0.000958 0.00095 0.000954 0.00101 0.001029 0.001033 0.001022 0.000996 0.000984 0.000968 0.001013 0.000992 0.001028 0.001087 0.001254 0.001283 0.001224
"29" 0.003903 0.003913 0.003882 0.003958 0.003745 0.00326 0.003075 0.002945 0.002805 0.002623 0.002576 0.002456 0.002399 0.002207 0.002018 0.001855 0.001734 0.001683 0.001673 0.001663 0.001557 0.001471 0.001437 0.001425 0.001449 0.001384 0.001356 0.001375 0.001329 0.001374 0.00136 0.001401 0.001421 0.001418 0.001395 0.001521 0.001529 0.001461 0.0015 0.001514 0.001452 0.001361 0.001314 0.00122 0.001274 0.001263 0.001265 0.001271 0.00128 0.001211 0.001147 0.001125 0.00115 0.001276 0.001247 0.001246 0.001275 0.0013 0.001253 0.00125 0.001308 0.001292 0.001273 0.001141 0.000998 0.00095 0.000962 0.000962 0.001004 0.001008 0.001022 0.001014 0.000993 0.001073 0.001088 0.001052 0.001061 0.001011 0.001023 0.001056 0.001024 0.001062 0.001162 0.001233 0.001288 0.001267
"30" 0.004008 0.00402 0.003944 0.004018 0.00384 0.003337 0.003179 0.003075 0.00294 0.002766 0.002718 0.002614 0.00253 0.002322 0.002118 0.001951 0.001811 0.001746 0.0017 0.001669 0.001602 0.001521 0.001472 0.001488 0.00152 0.001457 0.001455 0.001477 0.001463 0.001401 0.001397 0.001458 0.001473 0.001481 0.001422 0.001504 0.001508 0.001507 0.001481 0.001442 0.001488 0.001373 0.001348 0.001278 0.001224 0.001248 0.001284 0.001318 0.001322 0.001231 0.001174 0.00122 0.00124 0.001354 0.001355 0.001415 0.001357 0.001399 0.00139 0.001346 0.001399 0.001394 0.001376 0.001151 0.001058 0.000991 0.000957 0.000949 0.001035 0.001046 0.001017 0.000954 0.00103 0.001046 0.001053 0.001068 0.001043 0.001044 0.001045 0.001072 0.001074 0.001058 0.001167 0.00129 0.001318 0.001357
"31" 0.00415 0.004159 0.004051 0.004122 0.003964 0.003441 0.003303 0.003214 0.003082 0.002922 0.002872 0.00277 0.002661 0.002432 0.002207 0.002046 0.001911 0.00186 0.001812 0.001742 0.00166 0.001589 0.001535 0.001546 0.00159 0.001531 0.001517 0.001462 0.001514 0.001488 0.001455 0.001549 0.001607 0.001582 0.001555 0.001636 0.001647 0.001639 0.001619 0.001587 0.00154 0.001463 0.001451 0.001354 0.00135 0.001271 0.00134 0.001333 0.001317 0.001305 0.001255 0.001291 0.001295 0.001405 0.001435 0.001467 0.001467 0.001447 0.0015 0.001446 0.001506 0.001511 0.001536 0.001323 0.001149 0.001094 0.00106 0.00104 0.001054 0.001072 0.001075 0.001042 0.001089 0.00113 0.001094 0.001091 0.001076 0.001066 0.001098 0.001098 0.001101 0.001146 0.001214 0.001346 0.001392 0.001347
"32" 0.004335 0.004335 0.004215 0.004285 0.004125 0.003581 0.003453 0.003366 0.003234 0.003091 0.003042 0.002935 0.002812 0.002566 0.002321 0.002159 0.002032 0.001999 0.001981 0.001915 0.001794 0.00169 0.001651 0.001662 0.001701 0.001652 0.001659 0.001585 0.001537 0.001601 0.001649 0.001702 0.001687 0.001725 0.001694 0.001742 0.001719 0.001707 0.001692 0.00171 0.001662 0.001564 0.001467 0.001423 0.001442 0.001404 0.001319 0.001387 0.001372 0.001347 0.001291 0.001298 0.00139 0.001457 0.001493 0.00152 0.001593 0.001538 0.0015 0.001523 0.001581 0.001588 0.001555 0.001424 0.001211 0.001132 0.001131 0.001094 0.001107 0.001097 0.001105 0.001126 0.001147 0.001117 0.001103 0.001091 0.0011 0.001109 0.001137 0.001099 0.001123 0.001167 0.00129 0.00142 0.001463 0.001419
"33" 0.004568 0.004552 0.00444 0.004512 0.004327 0.003762 0.003627 0.003525 0.003392 0.003271 0.003227 0.003111 0.002986 0.002725 0.002466 0.0023 0.002165 0.002099 0.002064 0.00202 0.001905 0.001761 0.001708 0.001731 0.001783 0.001726 0.001728 0.001725 0.001629 0.001686 0.001745 0.00182 0.001754 0.001838 0.001793 0.001852 0.001881 0.00181 0.001788 0.001855 0.001789 0.001701 0.001608 0.00147 0.001452 0.001462 0.001463 0.001398 0.001406 0.001365 0.001388 0.001382 0.001444 0.001576 0.001587 0.001581 0.001649 0.001612 0.00161 0.001629 0.001676 0.001717 0.001628 0.001475 0.001305 0.001252 0.00121 0.001184 0.001218 0.001193 0.001191 0.001123 0.001164 0.001164 0.001141 0.001128 0.001146 0.001119 0.001166 0.001173 0.001189 0.001211 0.001332 0.001437 0.001529 0.001465
"34" 0.00485 0.004814 0.004731 0.004808 0.004574 0.003987 0.003831 0.003695 0.003554 0.00346 0.003421 0.003293 0.003187 0.002912 0.002643 0.002476 0.002337 0.002239 0.002182 0.002129 0.002023 0.001883 0.00181 0.001797 0.001884 0.00183 0.001833 0.001807 0.001805 0.001831 0.001887 0.001924 0.001859 0.00187 0.001941 0.001947 0.001977 0.00194 0.00189 0.001839 0.00182 0.001792 0.001616 0.001566 0.001525 0.001503 0.001451 0.001487 0.001409 0.001358 0.001361 0.001408 0.001429 0.001567 0.00159 0.001594 0.001699 0.001647 0.001669 0.001663 0.00172 0.001748 0.001737 0.001542 0.001379 0.001321 0.00129 0.001279 0.001278 0.001272 0.001232 0.001222 0.001219 0.001247 0.001237 0.001184 0.001206 0.00115 0.001212 0.001214 0.001258 0.001299 0.001377 0.001518 0.001578 0.001509
"35" 0.005149 0.005112 0.005079 0.005163 0.004864 0.004254 0.004063 0.003872 0.003709 0.003632 0.003596 0.003452 0.00338 0.003104 0.002834 0.002674 0.00254 0.002419 0.002363 0.002302 0.002167 0.002038 0.001997 0.001932 0.002012 0.001979 0.001948 0.002003 0.001945 0.002001 0.002014 0.002007 0.002125 0.002039 0.00211 0.002161 0.002136 0.002157 0.002029 0.002032 0.001995 0.00184 0.001814 0.001651 0.00165 0.001587 0.001613 0.001583 0.001518 0.001433 0.001429 0.00146 0.001548 0.001662 0.001699 0.001757 0.001782 0.001786 0.001772 0.0018 0.001761 0.001844 0.001811 0.001608 0.001459 0.001394 0.00137 0.001334 0.001409 0.001368 0.001369 0.001316 0.001281 0.001331 0.001304 0.001257 0.001267 0.001219 0.00123 0.001266 0.001319 0.001359 0.001422 0.001565 0.00162 0.001625
"36" 0.005406 0.005403 0.005429 0.005534 0.005178 0.00454 0.004311 0.004082 0.003903 0.003831 0.003794 0.003636 0.00359 0.003317 0.003062 0.0029 0.002749 0.002592 0.002527 0.002472 0.002318 0.002169 0.002167 0.0021 0.002156 0.002093 0.002087 0.002095 0.002102 0.002134 0.002199 0.002192 0.002143 0.002237 0.002204 0.002245 0.002267 0.002261 0.002253 0.002171 0.002146 0.001987 0.001922 0.001814 0.001823 0.001765 0.001723 0.001719 0.001692 0.00164 0.001455 0.001588 0.001642 0.001735 0.001789 0.001835 0.001875 0.001868 0.001886 0.001877 0.001947 0.00193 0.001945 0.001783 0.001548 0.001499 0.001462 0.001453 0.001495 0.001462 0.001457 0.001387 0.001351 0.001374 0.00135 0.001318 0.001332 0.001297 0.001299 0.001335 0.001332 0.001411 0.001493 0.001638 0.001674 0.001653
"37" 0.005615 0.005656 0.005745 0.005902 0.00551 0.004841 0.004573 0.004325 0.004136 0.004058 0.004017 0.003846 0.003806 0.003528 0.003306 0.003154 0.002981 0.002805 0.002731 0.002663 0.002512 0.002338 0.002331 0.002275 0.002349 0.002236 0.002177 0.002226 0.002262 0.002399 0.002332 0.002396 0.002402 0.002291 0.002381 0.002477 0.002495 0.002423 0.00243 0.002345 0.002334 0.002155 0.002076 0.001978 0.001964 0.001915 0.001827 0.001779 0.001773 0.001677 0.001697 0.001632 0.001728 0.001764 0.001867 0.0019 0.001947 0.001957 0.001972 0.001934 0.002061 0.002093 0.002071 0.001865 0.00168 0.001621 0.001601 0.001592 0.001653 0.001598 0.001581 0.001522 0.001507 0.001448 0.001461 0.001448 0.001436 0.001376 0.00137 0.001381 0.001403 0.00147 0.001554 0.001685 0.001765 0.001719
"38" 0.005796 0.005877 0.006003 0.006246 0.005855 0.005155 0.00485 0.004604 0.004408 0.004312 0.004271 0.004089 0.004032 0.003738 0.003556 0.003425 0.003233 0.003052 0.002979 0.002898 0.002766 0.002594 0.002592 0.002534 0.002651 0.002555 0.002549 0.00257 0.002444 0.002542 0.002642 0.002599 0.002592 0.002682 0.00267 0.002767 0.002678 0.002611 0.002606 0.002553 0.002548 0.002389 0.002221 0.002208 0.002146 0.002106 0.002034 0.00198 0.001974 0.0019 0.001872 0.001888 0.001858 0.002003 0.002051 0.002135 0.002157 0.002154 0.002175 0.00223 0.002267 0.002242 0.00226 0.002035 0.0018 0.001758 0.001764 0.001743 0.001802 0.00174 0.0017 0.001624 0.001618 0.001618 0.001578 0.001531 0.001518 0.001482 0.001487 0.001456 0.001464 0.001515 0.00162 0.001787 0.001767 0.001823
"39" 0.005972 0.006086 0.006207 0.006541 0.006195 0.005478 0.005142 0.004921 0.004723 0.004592 0.004556 0.004371 0.004276 0.003953 0.003814 0.003699 0.003497 0.003355 0.003299 0.003184 0.003053 0.002857 0.002859 0.002793 0.002897 0.002825 0.002791 0.002817 0.002716 0.002734 0.00284 0.002883 0.002836 0.002819 0.002875 0.002885 0.003007 0.002899 0.002788 0.002717 0.002751 0.002556 0.002456 0.002294 0.002215 0.002208 0.002134 0.002128 0.002049 0.001925 0.001882 0.001898 0.001895 0.001896 0.001978 0.002042 0.002006 0.002039 0.002092 0.002137 0.002219 0.002262 0.002281 0.002058 0.001863 0.001855 0.001858 0.001849 0.001921 0.001917 0.001862 0.001762 0.001791 0.001766 0.001691 0.001602 0.001624 0.001574 0.001598 0.001565 0.001579 0.001617 0.001662 0.00183 0.001907 0.001929
"40" 0.006183 0.006306 0.006388 0.006799 0.006513 0.005798 0.005448 0.005275 0.005084 0.004918 0.004894 0.004716 0.004579 0.004215 0.004113 0.003996 0.003767 0.003696 0.003702 0.003558 0.003416 0.003162 0.003135 0.003073 0.003147 0.003046 0.003048 0.003117 0.003005 0.003011 0.002983 0.003063 0.003151 0.003083 0.0031 0.003277 0.0032 0.003195 0.003021 0.002953 0.002983 0.002785 0.002711 0.002548 0.002365 0.002341 0.002263 0.002347 0.002233 0.002141 0.002052 0.002151 0.002082 0.002143 0.002101 0.002192 0.002238 0.002212 0.002278 0.002317 0.002399 0.002414 0.002384 0.002243 0.002062 0.001961 0.001931 0.002024 0.002049 0.002089 0.00203 0.00196 0.001945 0.001916 0.001852 0.001779 0.001775 0.001651 0.00172 0.00172 0.001712 0.001713 0.001753 0.001884 0.002 0.001969
"41" 0.006492 0.006584 0.006604 0.007062 0.006824 0.006119 0.005787 0.005664 0.005473 0.005265 0.005246 0.005067 0.004912 0.00453 0.004466 0.004346 0.004093 0.004021 0.004033 0.003907 0.003786 0.003484 0.003426 0.003372 0.003445 0.003329 0.003083 0.003244 0.00327 0.003208 0.003245 0.00319 0.003272 0.003437 0.003362 0.003441 0.003381 0.003314 0.003285 0.003204 0.003167 0.002982 0.002928 0.00281 0.002783 0.002686 0.002507 0.002557 0.002542 0.002371 0.002355 0.002284 0.002339 0.002318 0.002301 0.002296 0.002369 0.002341 0.002434 0.002506 0.002584 0.002615 0.002653 0.002485 0.002289 0.002196 0.002194 0.002191 0.002213 0.002223 0.002228 0.002122 0.002107 0.002057 0.002002 0.00197 0.001967 0.001804 0.001814 0.001829 0.001829 0.001916 0.001908 0.00198 0.002053 0.002055
"42" 0.006905 0.006959 0.006901 0.007357 0.00715 0.006451 0.006153 0.006081 0.005901 0.005654 0.005623 0.005422 0.005275 0.004889 0.004852 0.004721 0.004468 0.004382 0.004361 0.004244 0.004172 0.003868 0.00379 0.003743 0.003812 0.003716 0.003673 0.003775 0.003568 0.003702 0.003773 0.003762 0.003668 0.003784 0.003754 0.003815 0.003896 0.003834 0.003648 0.003743 0.003527 0.00342 0.003316 0.003131 0.003105 0.003 0.002832 0.00277 0.002738 0.002583 0.002536 0.00256 0.002575 0.002603 0.002534 0.002583 0.002512 0.002557 0.002568 0.00265 0.002704 0.002769 0.002807 0.002547 0.002366 0.002351 0.002339 0.002345 0.002332 0.002415 0.002391 0.002359 0.002369 0.002313 0.002154 0.002132 0.002119 0.002011 0.002007 0.00196 0.002 0.002023 0.002059 0.002092 0.002165 0.00213
"43" 0.007396 0.007431 0.007313 0.007719 0.007509 0.006809 0.00655 0.006513 0.006358 0.006092 0.006036 0.005785 0.005666 0.005288 0.005267 0.005122 0.004897 0.004783 0.004724 0.004598 0.004517 0.004234 0.004161 0.004111 0.004144 0.004043 0.003974 0.003951 0.003938 0.003937 0.004079 0.004058 0.004026 0.004063 0.00401 0.004222 0.004162 0.004052 0.004082 0.003915 0.003905 0.003649 0.003502 0.003445 0.003412 0.003308 0.003155 0.003011 0.002921 0.002784 0.002779 0.002723 0.002722 0.002768 0.002697 0.002758 0.002823 0.002622 0.002674 0.002791 0.00289 0.002885 0.002974 0.002779 0.002624 0.002598 0.002594 0.002611 0.00263 0.002617 0.002609 0.002519 0.002559 0.002526 0.002406 0.002324 0.002281 0.002152 0.002208 0.002119 0.002144 0.002134 0.00218 0.002333 0.002301 0.002265
"44" 0.007948 0.007976 0.007844 0.008183 0.007935 0.00721 0.006994 0.006964 0.006831 0.006571 0.006495 0.00617 0.00609 0.005726 0.005705 0.005543 0.005378 0.005209 0.005102 0.005008 0.004882 0.004585 0.004546 0.004527 0.00451 0.00438 0.004373 0.004406 0.004265 0.004349 0.004335 0.00447 0.004432 0.004372 0.004286 0.004394 0.00457 0.004481 0.004346 0.004365 0.004119 0.004098 0.003765 0.003711 0.003575 0.003511 0.003453 0.003332 0.003163 0.003014 0.002929 0.003002 0.002934 0.00296 0.002885 0.002936 0.002886 0.002845 0.002789 0.00285 0.002932 0.003025 0.003038 0.002907 0.002734 0.002803 0.00281 0.002785 0.00282 0.002862 0.002832 0.002712 0.002764 0.002721 0.002689 0.002622 0.002561 0.002432 0.00236 0.002338 0.002304 0.002328 0.002403 0.002479 0.002413 0.002452
"45" 0.008547 0.008579 0.008465 0.008751 0.008457 0.007678 0.007497 0.007452 0.007317 0.007052 0.00696 0.006562 0.006532 0.006185 0.006158 0.005982 0.005895 0.00564 0.005448 0.005416 0.005283 0.004968 0.004935 0.004988 0.004969 0.004812 0.004805 0.004926 0.004678 0.004709 0.004883 0.004782 0.00499 0.004933 0.004877 0.004913 0.00497 0.004979 0.004779 0.00478 0.00466 0.004415 0.004232 0.004128 0.003962 0.003968 0.0037 0.003809 0.003637 0.003386 0.003283 0.003257 0.003275 0.003276 0.003253 0.003172 0.003182 0.003126 0.003156 0.003026 0.003153 0.003249 0.003226 0.00315 0.002944 0.00291 0.002933 0.002998 0.003046 0.003069 0.003049 0.002995 0.003009 0.002939 0.00289 0.002832 0.002799 0.002645 0.002631 0.002538 0.002546 0.002518 0.002569 0.002657 0.002708 0.002673
"46" 0.009164 0.009236 0.009134 0.009394 0.009075 0.008238 0.008058 0.007987 0.007847 0.00759 0.007496 0.007045 0.007054 0.00671 0.00667 0.006489 0.006472 0.006197 0.005973 0.005957 0.005805 0.005482 0.005402 0.00545 0.005468 0.005313 0.005181 0.005264 0.005113 0.00511 0.005217 0.00527 0.00513 0.005457 0.005239 0.005401 0.005261 0.005321 0.005366 0.005311 0.0052 0.004929 0.004526 0.004502 0.004291 0.004233 0.004184 0.003918 0.003955 0.00373 0.003614 0.003575 0.003574 0.003608 0.003531 0.003548 0.003506 0.003484 0.003512 0.003521 0.003371 0.003492 0.003465 0.003399 0.00322 0.003184 0.003269 0.003221 0.003277 0.003314 0.003371 0.003298 0.003231 0.003162 0.003129 0.003106 0.00307 0.002995 0.002898 0.00282 0.002825 0.002802 0.002818 0.002884 0.002906 0.002937
"47" 0.009801 0.00994 0.009835 0.010101 0.009768 0.00889 0.008698 0.008589 0.008418 0.008177 0.008104 0.007613 0.007638 0.007305 0.007251 0.007053 0.007046 0.006747 0.006514 0.006507 0.006341 0.006019 0.005914 0.005912 0.005955 0.005851 0.005769 0.005897 0.005825 0.005828 0.005862 0.005837 0.005892 0.005816 0.005857 0.006014 0.005868 0.0058 0.005667 0.005832 0.005616 0.005345 0.005251 0.00487 0.004708 0.004706 0.004472 0.004429 0.004327 0.004118 0.004036 0.00394 0.003882 0.003793 0.003885 0.003892 0.003851 0.003718 0.003718 0.003693 0.003822 0.003672 0.003758 0.003637 0.003443 0.003399 0.003471 0.003514 0.003563 0.003549 0.003591 0.003555 0.003509 0.00346 0.003395 0.003365 0.003365 0.003242 0.003219 0.00313 0.003129 0.003067 0.003035 0.003047 0.003165 0.003076
"48" 0.010487 0.010701 0.010564 0.01087 0.010528 0.00962 0.009421 0.009283 0.009052 0.008818 0.008786 0.008272 0.008278 0.007969 0.007923 0.007697 0.007632 0.007331 0.00709 0.00704 0.006884 0.006555 0.006414 0.006377 0.006448 0.006352 0.006451 0.006422 0.006281 0.006383 0.006466 0.006305 0.006318 0.006451 0.006322 0.006583 0.006309 0.006188 0.00604 0.006201 0.006204 0.00593 0.005647 0.005501 0.005258 0.005169 0.004952 0.005071 0.005008 0.004722 0.004632 0.004502 0.004584 0.0044 0.004372 0.004365 0.004301 0.004288 0.004217 0.004155 0.004149 0.004151 0.004029 0.00396 0.003824 0.003775 0.003745 0.003848 0.003818 0.003898 0.003887 0.00378 0.003829 0.003835 0.003681 0.003641 0.003605 0.003509 0.003508 0.003469 0.003386 0.003406 0.003362 0.003405 0.00333 0.003326
"49" 0.011237 0.011548 0.011329 0.011706 0.011359 0.010423 0.010215 0.010077 0.009773 0.009535 0.009549 0.009022 0.008976 0.008695 0.008687 0.008449 0.008283 0.008134 0.008091 0.00797 0.007761 0.00739 0.007142 0.007017 0.00716 0.007011 0.00699 0.00711 0.006792 0.007075 0.007109 0.00695 0.006921 0.006898 0.006953 0.007107 0.007052 0.006958 0.00661 0.00656 0.006482 0.006378 0.00599 0.00591 0.005851 0.00544 0.005296 0.005219 0.005143 0.005104 0.00485 0.004816 0.004696 0.00453 0.004422 0.004452 0.004312 0.004277 0.004318 0.004238 0.004268 0.00424 0.004254 0.003966 0.004027 0.003909 0.004011 0.004046 0.004181 0.004155 0.004178 0.004062 0.004186 0.004106 0.003971 0.003997 0.003899 0.00385 0.003867 0.003751 0.003795 0.00374 0.003726 0.003741 0.003654 0.003611
"50" 0.012037 0.012474 0.012145 0.012608 0.012262 0.011298 0.011074 0.010985 0.010662 0.010446 0.010509 0.009947 0.009799 0.009526 0.009556 0.00931 0.008962 0.008792 0.008855 0.008773 0.008607 0.008204 0.007894 0.007686 0.007972 0.007856 0.007751 0.008097 0.007853 0.007747 0.007874 0.007859 0.007929 0.007827 0.007526 0.007873 0.007484 0.007505 0.007309 0.007284 0.0072 0.007008 0.006864 0.006664 0.006545 0.006408 0.006031 0.005953 0.00571 0.005427 0.005438 0.005282 0.005274 0.005211 0.005074 0.004952 0.004947 0.004855 0.004797 0.00468 0.004707 0.004668 0.004631 0.004397 0.004149 0.004221 0.004154 0.004333 0.004351 0.00449 0.004521 0.004447 0.004518 0.004453 0.004391 0.004394 0.004285 0.004219 0.004201 0.004183 0.004134 0.004097 0.004099 0.00409 0.004044 0.003943
"51" 0.012834 0.013382 0.012999 0.013541 0.013192 0.0122 0.011959 0.011884 0.011553 0.011404 0.011552 0.010955 0.010707 0.010406 0.010463 0.01019 0.009685 0.009511 0.009563 0.009419 0.00939 0.008992 0.008626 0.008384 0.008764 0.008683 0.008308 0.008458 0.00845 0.008515 0.008319 0.008364 0.008306 0.00841 0.008099 0.008217 0.008054 0.007877 0.00776 0.007805 0.007617 0.007345 0.007151 0.007017 0.006837 0.006728 0.006519 0.006493 0.006396 0.006146 0.006084 0.006049 0.005951 0.005808 0.0058 0.005579 0.005459 0.00536 0.005291 0.005204 0.005281 0.005218 0.005186 0.004978 0.004821 0.004634 0.004655 0.004614 0.00468 0.004747 0.004857 0.004768 0.004802 0.004738 0.004757 0.004667 0.004649 0.004461 0.004547 0.004558 0.004565 0.004561 0.004505 0.004439 0.004471 0.004336
"52" 0.013612 0.014228 0.013869 0.014493 0.014144 0.013123 0.012888 0.012802 0.012432 0.01233 0.012598 0.011996 0.011686 0.011323 0.011397 0.01111 0.010511 0.010373 0.010488 0.010195 0.01013 0.009793 0.009445 0.009157 0.009574 0.009473 0.009458 0.009566 0.009063 0.009627 0.00968 0.009212 0.009401 0.009433 0.009048 0.00918 0.008829 0.008926 0.008486 0.008484 0.008321 0.008124 0.007699 0.007719 0.007609 0.007339 0.00717 0.007093 0.006981 0.006959 0.006577 0.00656 0.006556 0.00645 0.006357 0.006251 0.006031 0.005931 0.005783 0.005723 0.005737 0.005755 0.005595 0.005461 0.005275 0.005124 0.004985 0.005078 0.005033 0.005068 0.005111 0.005171 0.005322 0.005165 0.005034 0.005066 0.005144 0.004979 0.004958 0.004916 0.004868 0.004898 0.004921 0.004926 0.004805 0.004733
"53" 0.01437 0.014997 0.014733 0.015441 0.01511 0.014067 0.013874 0.013773 0.01335 0.013235 0.013611 0.013048 0.012743 0.012297 0.012378 0.012065 0.011435 0.011349 0.011612 0.011307 0.011065 0.010588 0.010391 0.010135 0.010472 0.010333 0.010104 0.009997 0.009965 0.009699 0.010239 0.01007 0.009813 0.010027 0.009984 0.009904 0.009661 0.009529 0.009434 0.009077 0.008922 0.008663 0.00833 0.008209 0.008108 0.007982 0.007774 0.007723 0.00752 0.0072 0.007354 0.007024 0.007078 0.006934 0.006906 0.006891 0.006613 0.006327 0.006207 0.00618 0.006289 0.006255 0.006199 0.005923 0.005809 0.005631 0.005601 0.005455 0.005481 0.005497 0.005416 0.005415 0.005583 0.005535 0.005428 0.005376 0.005461 0.005289 0.005324 0.005232 0.005304 0.005359 0.005381 0.005381 0.005285 0.00515
"54" 0.015115 0.015688 0.015583 0.016348 0.016061 0.015019 0.014912 0.014807 0.01434 0.014168 0.014602 0.014074 0.013858 0.013331 0.013429 0.01308 0.012431 0.012291 0.012602 0.012402 0.012119 0.011369 0.011228 0.011179 0.011438 0.011209 0.011006 0.010954 0.010425 0.010782 0.010579 0.010821 0.010888 0.010639 0.010728 0.010977 0.010747 0.010648 0.010313 0.010178 0.009772 0.009409 0.009254 0.008898 0.008607 0.00869 0.008439 0.008395 0.008203 0.007844 0.007707 0.007582 0.00751 0.007445 0.00746 0.007307 0.007152 0.006948 0.006706 0.006568 0.006589 0.006641 0.006572 0.006442 0.006163 0.005899 0.006021 0.005913 0.005843 0.005956 0.005975 0.005799 0.005826 0.005929 0.00579 0.005818 0.005776 0.005677 0.005771 0.00572 0.005714 0.005764 0.005825 0.005865 0.005773 0.0057
"55" 0.015908 0.016357 0.016447 0.01723 0.016978 0.015968 0.015998 0.0159 0.015423 0.015203 0.015671 0.015118 0.014986 0.014377 0.014519 0.014161 0.013544 0.01328 0.013494 0.013323 0.013071 0.012185 0.012023 0.012054 0.012308 0.012039 0.01153 0.011746 0.011402 0.011213 0.011522 0.01118 0.011463 0.011731 0.01117 0.011799 0.011478 0.011557 0.011203 0.01114 0.010843 0.010117 0.009927 0.009674 0.009667 0.009263 0.009117 0.009294 0.009167 0.008661 0.008732 0.008396 0.008566 0.008201 0.008207 0.008243 0.007913 0.007899 0.007645 0.007403 0.007293 0.00721 0.007149 0.006976 0.006824 0.006683 0.006706 0.006556 0.006496 0.006403 0.006461 0.006246 0.006319 0.006264 0.00634 0.00636 0.006252 0.006084 0.006201 0.006272 0.006259 0.006302 0.006273 0.006348 0.006339 0.006221
"56" 0.016932 0.017236 0.017422 0.018212 0.017957 0.016964 0.017161 0.017117 0.016615 0.016338 0.016838 0.016242 0.01613 0.015422 0.015602 0.015236 0.014688 0.014402 0.01458 0.014374 0.014069 0.013161 0.013118 0.013099 0.013206 0.013031 0.012432 0.012358 0.012215 0.01217 0.012336 0.012275 0.012094 0.012357 0.012522 0.012496 0.012553 0.012404 0.012268 0.012192 0.011964 0.011411 0.010636 0.01066 0.010308 0.010187 0.009671 0.009982 0.00993 0.009654 0.009607 0.009323 0.009116 0.008984 0.008693 0.008986 0.008714 0.008382 0.00835 0.008132 0.008121 0.007832 0.007934 0.007706 0.007574 0.007471 0.007395 0.007229 0.007043 0.007015 0.006859 0.006737 0.006664 0.006605 0.00658 0.006743 0.006695 0.006597 0.006653 0.006711 0.006779 0.006837 0.006796 0.006798 0.006771 0.006811
"57" 0.018253 0.018429 0.018562 0.019357 0.019061 0.018033 0.018364 0.018443 0.017942 0.017617 0.018138 0.017497 0.017373 0.01658 0.016784 0.016406 0.015909 0.015574 0.01569 0.015497 0.015098 0.014099 0.014216 0.014298 0.014182 0.01389 0.012903 0.013466 0.013024 0.01321 0.013613 0.013238 0.013312 0.013109 0.013454 0.013936 0.013422 0.013682 0.013286 0.013137 0.013153 0.012317 0.012117 0.011403 0.011212 0.011051 0.010717 0.010565 0.01053 0.010247 0.010238 0.010132 0.010054 0.009549 0.00969 0.009387 0.009245 0.009139 0.009009 0.008706 0.008803 0.008626 0.008552 0.008334 0.008263 0.008014 0.008001 0.007858 0.007845 0.007558 0.00752 0.007292 0.007338 0.007167 0.00712 0.007047 0.00724 0.007095 0.007147 0.007129 0.007216 0.007388 0.007418 0.007389 0.007404 0.007332
"58" 0.019889 0.019972 0.019908 0.020701 0.020332 0.01922 0.019609 0.019823 0.019361 0.019047 0.019589 0.018888 0.018723 0.017889 0.018097 0.017677 0.017196 0.016699 0.016532 0.016324 0.015967 0.014894 0.015025 0.015306 0.015255 0.014726 0.015692 0.014216 0.014403 0.014778 0.015022 0.014539 0.014451 0.014875 0.014385 0.015264 0.014826 0.014563 0.014313 0.014317 0.014041 0.013623 0.013199 0.012851 0.011959 0.012096 0.011716 0.011985 0.011578 0.011631 0.011634 0.011544 0.011596 0.011212 0.010975 0.011152 0.010788 0.010589 0.010371 0.010201 0.010162 0.009804 0.009519 0.009363 0.009107 0.008877 0.0088 0.008632 0.008577 0.008436 0.00825 0.007991 0.007809 0.007942 0.007608 0.007586 0.007541 0.007685 0.007595 0.007694 0.00778 0.007829 0.00792 0.007933 0.007887 0.007896
"59" 0.021864 0.021895 0.021482 0.022286 0.021804 0.020572 0.020946 0.021264 0.020821 0.020586 0.021194 0.020434 0.020183 0.019362 0.019579 0.019085 0.01861 0.018045 0.0176 0.017294 0.01705 0.016093 0.016203 0.016616 0.016902 0.016407 0.017176 0.017572 0.015303 0.016095 0.016479 0.016044 0.015874 0.016033 0.015871 0.015887 0.016081 0.015924 0.015329 0.015487 0.015389 0.014613 0.013926 0.013778 0.013339 0.012563 0.0124 0.012628 0.01243 0.012045 0.012229 0.012192 0.011979 0.011688 0.011517 0.011193 0.011311 0.01067 0.010823 0.010565 0.010687 0.010359 0.010221 0.009948 0.009681 0.009473 0.009654 0.00943 0.009326 0.009225 0.009203 0.008618 0.008663 0.008389 0.008323 0.008156 0.008133 0.0081 0.008198 0.008257 0.008258 0.008353 0.008444 0.008608 0.008581 0.008464
"60" 0.024103 0.024155 0.023283 0.024125 0.023502 0.022116 0.022415 0.022719 0.022092 0.021873 0.022585 0.021864 0.021574 0.020871 0.021161 0.02063 0.020214 0.019875 0.0195 0.019098 0.018696 0.017716 0.017744 0.018092 0.018547 0.018123 0.017508 0.019252 0.018891 0.017245 0.017988 0.017797 0.01782 0.017946 0.017092 0.017953 0.016782 0.017097 0.016953 0.017108 0.017086 0.016567 0.015909 0.015688 0.015275 0.01516 0.014082 0.014138 0.013393 0.013223 0.013103 0.013191 0.013414 0.013019 0.012847 0.012844 0.01218 0.012198 0.011886 0.011771 0.011781 0.011547 0.011366 0.011027 0.010607 0.010348 0.010214 0.010177 0.010124 0.010168 0.010018 0.009624 0.009409 0.009309 0.008958 0.009211 0.00896 0.008686 0.008694 0.008882 0.008937 0.00901 0.009 0.009125 0.00925 0.009108
"61" 0.026286 0.02644 0.025263 0.02618 0.025427 0.023893 0.024117 0.024444 0.023613 0.02325 0.023916 0.023169 0.022854 0.022264 0.022648 0.022153 0.021817 0.02151 0.021167 0.020968 0.020516 0.019281 0.019172 0.019501 0.020024 0.019541 0.018205 0.018328 0.02 0.020337 0.018519 0.018863 0.019082 0.018981 0.018552 0.018808 0.018556 0.017832 0.017844 0.018188 0.017585 0.017232 0.016276 0.016357 0.015747 0.015588 0.015041 0.014695 0.01493 0.014411 0.014343 0.014116 0.014348 0.014352 0.014124 0.01399 0.013615 0.013095 0.013333 0.012714 0.013072 0.012851 0.012776 0.012415 0.012027 0.011783 0.011562 0.011207 0.010946 0.010795 0.010863 0.010469 0.010222 0.009744 0.009633 0.009594 0.009486 0.009209 0.009221 0.009398 0.009583 0.009796 0.009694 0.0098 0.009808 0.009876
"62" 0.028328 0.028628 0.027405 0.028451 0.027591 0.025933 0.026066 0.026402 0.025446 0.024932 0.025451 0.024572 0.024224 0.023696 0.024185 0.023734 0.023465 0.02312 0.022593 0.022502 0.022391 0.021057 0.020676 0.020939 0.021654 0.021089 0.02117 0.021561 0.02055 0.022865 0.02373 0.021017 0.021935 0.021813 0.021066 0.021329 0.020741 0.02038 0.019481 0.019816 0.019696 0.018644 0.018261 0.018081 0.017548 0.017151 0.016637 0.016914 0.016432 0.016872 0.016453 0.016254 0.016036 0.01601 0.015797 0.015435 0.01501 0.014862 0.014163 0.014139 0.014144 0.013999 0.013858 0.013863 0.013207 0.012851 0.012538 0.012388 0.012062 0.01198 0.011822 0.011442 0.011442 0.010996 0.010429 0.010461 0.010202 0.010198 0.009973 0.01005 0.010149 0.010454 0.010486 0.010535 0.010449 0.010546
"63" 0.030256 0.03072 0.029718 0.030962 0.030019 0.028263 0.028286 0.028582 0.027548 0.026935 0.027301 0.026175 0.025732 0.02516 0.025752 0.025389 0.025198 0.024954 0.024444 0.024192 0.024282 0.023222 0.022778 0.022731 0.02357 0.023069 0.02348 0.023031 0.022059 0.021887 0.024612 0.024198 0.02209 0.023115 0.022406 0.022826 0.02174 0.021714 0.021355 0.020479 0.020454 0.019913 0.019141 0.01915 0.018735 0.018517 0.017701 0.017575 0.01762 0.016988 0.017773 0.017305 0.017074 0.016662 0.016641 0.016678 0.016109 0.015891 0.015452 0.015047 0.015258 0.014799 0.014817 0.014729 0.014341 0.014002 0.013664 0.013453 0.013243 0.012911 0.012724 0.012267 0.012359 0.011958 0.011661 0.011309 0.011246 0.010753 0.010947 0.010814 0.010898 0.011059 0.011413 0.011217 0.011325 0.011382
"64" 0.032084 0.032732 0.03225 0.033766 0.032767 0.030924 0.030808 0.031 0.029905 0.029229 0.029493 0.028076 0.027483 0.026715 0.027343 0.027089 0.027012 0.026949 0.026758 0.026439 0.026364 0.025353 0.025265 0.024998 0.025625 0.025078 0.024764 0.025657 0.023878 0.024267 0.023696 0.025425 0.025742 0.023617 0.023865 0.024494 0.02366 0.02321 0.022571 0.022772 0.02164 0.021038 0.020639 0.020238 0.019937 0.019972 0.019369 0.019103 0.018405 0.018338 0.018036 0.01839 0.018127 0.017826 0.01739 0.017451 0.017203 0.016753 0.016768 0.016213 0.016047 0.016084 0.015696 0.015717 0.015537 0.015199 0.015183 0.014806 0.014354 0.014188 0.013968 0.013397 0.013273 0.012912 0.012721 0.012783 0.012014 0.011978 0.011719 0.011696 0.011732 0.011644 0.011868 0.012145 0.012138 0.012014
"65" 0.033957 0.034747 0.03502 0.03688 0.035861 0.033928 0.033625 0.033671 0.032514 0.031764 0.032 0.030338 0.029612 0.028524 0.02909 0.028852 0.028824 0.028838 0.028932 0.028719 0.028639 0.027329 0.027473 0.027416 0.027987 0.02709 0.027737 0.028696 0.027963 0.027383 0.027551 0.026112 0.028176 0.028493 0.02566 0.027356 0.026203 0.026139 0.025161 0.024711 0.024417 0.022932 0.02225 0.022242 0.021752 0.021473 0.021146 0.021235 0.020497 0.019874 0.020005 0.01957 0.020337 0.019797 0.019452 0.019207 0.018808 0.018787 0.018195 0.0178 0.017985 0.017194 0.017226 0.016896 0.016726 0.016781 0.016557 0.015957 0.015609 0.015289 0.015033 0.014459 0.014187 0.013794 0.013827 0.013646 0.013354 0.012804 0.012586 0.012433 0.012671 0.012519 0.012696 0.012772 0.012978 0.012909
"66" 0.036365 0.037155 0.037939 0.0401 0.039065 0.037064 0.036558 0.036454 0.035213 0.034434 0.034794 0.033033 0.032263 0.030945 0.031522 0.03118 0.030933 0.030744 0.030817 0.030607 0.03079 0.029444 0.029504 0.029543 0.030585 0.029569 0.028116 0.028088 0.027939 0.028821 0.028337 0.027482 0.026632 0.029155 0.028925 0.02703 0.027339 0.026837 0.026241 0.026148 0.025504 0.024664 0.022933 0.022909 0.022818 0.022747 0.022173 0.022903 0.022576 0.021827 0.021349 0.021559 0.021085 0.021531 0.021112 0.020885 0.020012 0.020057 0.019781 0.019272 0.019229 0.018964 0.018407 0.018296 0.017964 0.01822 0.01794 0.017452 0.016931 0.016478 0.016174 0.015779 0.015343 0.014896 0.01467 0.014747 0.014372 0.014139 0.013485 0.013631 0.013577 0.013633 0.013624 0.013506 0.013564 0.013857
"67" 0.039503 0.040185 0.041061 0.04336 0.04227 0.040293 0.039679 0.039466 0.038012 0.037149 0.037704 0.035889 0.035111 0.033642 0.034261 0.033837 0.033353 0.032856 0.032682 0.032274 0.032604 0.031543 0.031763 0.031608 0.03293 0.032401 0.031469 0.032116 0.030714 0.031449 0.031936 0.030589 0.030052 0.029466 0.031132 0.032478 0.028708 0.029288 0.028549 0.029033 0.028005 0.026993 0.026142 0.02488 0.024495 0.024917 0.023811 0.024693 0.024218 0.023902 0.023388 0.022878 0.022852 0.022397 0.022832 0.022231 0.021629 0.021235 0.02134 0.021153 0.021024 0.020677 0.020262 0.019601 0.019548 0.018969 0.018967 0.01903 0.01865 0.01825 0.017779 0.017116 0.016868 0.016302 0.015774 0.015785 0.015486 0.015124 0.015051 0.014613 0.014685 0.014598 0.014732 0.014602 0.014578 0.014627
"68" 0.043446 0.043938 0.044481 0.046712 0.045421 0.04355 0.043051 0.042893 0.04108 0.040005 0.040761 0.038868 0.038074 0.036626 0.037344 0.036778 0.036232 0.035855 0.035643 0.034908 0.034967 0.033883 0.034355 0.034152 0.03516 0.03473 0.033344 0.033382 0.033299 0.033137 0.033889 0.032859 0.032532 0.032261 0.030356 0.034101 0.034015 0.031057 0.030896 0.030919 0.030081 0.029135 0.028091 0.027373 0.025916 0.025976 0.02575 0.026189 0.025957 0.026158 0.026084 0.025515 0.02506 0.025208 0.024552 0.025215 0.024387 0.023698 0.022994 0.023366 0.023737 0.022815 0.022442 0.022112 0.021501 0.02119 0.020974 0.020686 0.020086 0.019691 0.019269 0.018446 0.018166 0.017585 0.01709 0.01706 0.016636 0.016622 0.016388 0.016359 0.015908 0.015922 0.015759 0.015856 0.015765 0.015545
"69" 0.048306 0.048506 0.048227 0.050208 0.048548 0.046787 0.046616 0.04683 0.044598 0.043174 0.044112 0.042023 0.041079 0.039803 0.040805 0.040043 0.039317 0.038899 0.03845 0.037584 0.037381 0.035986 0.036467 0.036554 0.037478 0.036653 0.035845 0.03521 0.034086 0.035171 0.035592 0.035158 0.035559 0.034225 0.03381 0.033614 0.035455 0.035615 0.032802 0.034072 0.033004 0.031743 0.030324 0.030217 0.029291 0.027962 0.027353 0.028291 0.027547 0.027444 0.02783 0.027669 0.027161 0.026396 0.026141 0.02579 0.025756 0.024872 0.024887 0.024171 0.024914 0.024921 0.02445 0.024038 0.023448 0.022785 0.023243 0.022365 0.022189 0.021599 0.021138 0.020041 0.019729 0.019303 0.01895 0.018853 0.017908 0.017887 0.017843 0.017611 0.017822 0.017089 0.017384 0.017161 0.017228 0.016948
"70" 0.05395 0.053891 0.052355 0.053949 0.051779 0.050105 0.050452 0.051573 0.049278 0.047546 0.048648 0.046103 0.044635 0.043395 0.044745 0.043832 0.042939 0.042621 0.0419 0.040966 0.040829 0.039226 0.039459 0.039772 0.041052 0.04021 0.040609 0.040852 0.038047 0.038131 0.04007 0.03842 0.039075 0.039515 0.037391 0.038333 0.036251 0.037864 0.038446 0.036905 0.037763 0.03602 0.03485 0.034875 0.033735 0.033462 0.031617 0.032031 0.030814 0.029932 0.03063 0.030345 0.030307 0.029692 0.028367 0.028495 0.027652 0.027747 0.026873 0.026552 0.026688 0.026716 0.026654 0.026146 0.025679 0.025091 0.024314 0.024461 0.023822 0.023907 0.023198 0.022242 0.021907 0.021118 0.020482 0.020577 0.019816 0.019597 0.019458 0.019257 0.019281 0.019128 0.018798 0.018537 0.018557 0.018524
"71" 0.059527 0.059548 0.057068 0.058452 0.055733 0.054013 0.05471 0.056461 0.054182 0.052528 0.05408 0.051121 0.049095 0.047532 0.048984 0.048128 0.047309 0.046958 0.04593 0.044845 0.044691 0.043062 0.043091 0.04318 0.044553 0.044101 0.041303 0.042052 0.040564 0.038947 0.040135 0.039787 0.039307 0.040018 0.039937 0.040032 0.039327 0.037605 0.039794 0.041316 0.037942 0.037721 0.036059 0.035279 0.0347 0.033981 0.033097 0.032924 0.033093 0.03275 0.032077 0.032453 0.032614 0.032399 0.031566 0.030517 0.029965 0.029208 0.029903 0.02911 0.029325 0.028847 0.028983 0.02903 0.028299 0.028145 0.0276 0.026568 0.026152 0.02568 0.024867 0.023914 0.023889 0.022853 0.022157 0.022004 0.021502 0.021159 0.020949 0.020841 0.021102 0.020911 0.02101 0.020302 0.020253 0.020095
"72" 0.064733 0.065119 0.062357 0.063999 0.060766 0.058764 0.05959 0.061595 0.059072 0.057563 0.059884 0.056639 0.05429 0.052414 0.053634 0.052554 0.051947 0.052056 0.051235 0.049993 0.049472 0.047462 0.04743 0.047008 0.047798 0.047308 0.04629 0.048583 0.047353 0.047309 0.045919 0.045111 0.045705 0.045272 0.045017 0.047355 0.044674 0.04413 0.041895 0.0447 0.045424 0.042066 0.041411 0.039822 0.03851 0.038617 0.037102 0.037633 0.035747 0.035649 0.036018 0.035277 0.035815 0.036181 0.035726 0.034947 0.03374 0.032539 0.031517 0.031794 0.031774 0.031327 0.031093 0.031 0.030929 0.030789 0.030502 0.029695 0.028322 0.027982 0.027455 0.026426 0.026041 0.024957 0.024583 0.024583 0.023387 0.02336 0.023031 0.022604 0.022629 0.022816 0.022952 0.022564 0.022117 0.022016
"73" 0.069594 0.070502 0.068079 0.070627 0.067124 0.064595 0.065211 0.067034 0.064012 0.062499 0.06579 0.062615 0.060248 0.05818 0.059204 0.057553 0.056623 0.056489 0.055724 0.054667 0.054111 0.051659 0.051708 0.051091 0.051404 0.05052 0.049622 0.049765 0.049697 0.050987 0.051134 0.047555 0.047463 0.049216 0.047726 0.049255 0.04936 0.047475 0.046779 0.045342 0.046518 0.046408 0.042434 0.043216 0.041462 0.040282 0.039233 0.040151 0.039924 0.038888 0.039613 0.038944 0.038488 0.038449 0.038475 0.038176 0.036466 0.035643 0.035612 0.034169 0.035354 0.034054 0.033845 0.033127 0.032998 0.032889 0.03268 0.031903 0.03167 0.030511 0.030011 0.028514 0.028897 0.027549 0.026748 0.026797 0.025626 0.02526 0.025273 0.024517 0.024699 0.024547 0.024958 0.024711 0.024624 0.023911
"74" 0.07384 0.075787 0.074284 0.078298 0.074927 0.071781 0.071814 0.072809 0.069002 0.067306 0.071535 0.068796 0.067024 0.06485 0.065847 0.063758 0.062173 0.061696 0.061281 0.0603 0.059909 0.057201 0.057386 0.056395 0.056627 0.055439 0.055687 0.055684 0.052169 0.055111 0.056949 0.054442 0.051838 0.052563 0.052796 0.053741 0.053452 0.053235 0.050407 0.052612 0.048645 0.049089 0.049133 0.045249 0.04567 0.044631 0.042646 0.042569 0.041424 0.04116 0.041473 0.041256 0.041253 0.040258 0.040245 0.040729 0.039551 0.038238 0.037796 0.037539 0.037044 0.036908 0.036304 0.035875 0.034924 0.035509 0.035466 0.034559 0.034035 0.033843 0.032321 0.031503 0.031054 0.030277 0.029298 0.029327 0.028345 0.027831 0.027461 0.027166 0.027166 0.026732 0.026811 0.027016 0.027093 0.026799
"75" 0.077223 0.078719 0.078138 0.083885 0.081904 0.079747 0.080043 0.079483 0.074171 0.07196 0.076856 0.074547 0.073958 0.072008 0.073122 0.071039 0.068869 0.066987 0.066268 0.06522 0.064953 0.062337 0.063268 0.061812 0.062008 0.061137 0.061881 0.062991 0.060452 0.059275 0.062521 0.06064 0.060116 0.058311 0.057065 0.059679 0.057744 0.05727 0.057233 0.057455 0.056473 0.051784 0.051678 0.052766 0.04869 0.049875 0.047145 0.047327 0.045567 0.044881 0.045689 0.044357 0.045133 0.044257 0.042857 0.043627 0.042494 0.041383 0.040747 0.040184 0.040857 0.039131 0.040146 0.038814 0.038509 0.037909 0.038477 0.038293 0.037141 0.037114 0.036531 0.034398 0.0341 0.033059 0.032822 0.032497 0.031219 0.030925 0.030241 0.02966 0.029697 0.029578 0.02975 0.029499 0.029395 0.029499
"76" 0.083472 0.08551 0.085669 0.09231 0.089757 0.086814 0.087318 0.086805 0.080863 0.077561 0.082378 0.079775 0.079727 0.077937 0.079363 0.077456 0.075338 0.073328 0.072592 0.070917 0.070392 0.067588 0.069412 0.067969 0.067868 0.067143 0.065205 0.065764 0.064294 0.065194 0.064579 0.06467 0.065715 0.064668 0.060916 0.062872 0.062403 0.061589 0.060441 0.061634 0.059381 0.05769 0.052478 0.053154 0.053628 0.050997 0.050273 0.050931 0.049841 0.048869 0.049289 0.049531 0.048491 0.048834 0.048046 0.047113 0.046698 0.046004 0.044866 0.043393 0.044508 0.043967 0.042687 0.043638 0.04208 0.04201 0.04143 0.041335 0.041102 0.039993 0.03961 0.037935 0.03675 0.036436 0.035209 0.035271 0.03375 0.033745 0.03361 0.032808 0.032642 0.032433 0.032459 0.031865 0.031932 0.032122
"77" 0.090843 0.093217 0.093778 0.10136 0.098032 0.093806 0.094611 0.094838 0.089236 0.085413 0.089532 0.085641 0.085581 0.08372 0.085584 0.083992 0.082002 0.080193 0.079843 0.07752 0.076218 0.072687 0.074869 0.073976 0.073867 0.072947 0.068399 0.069834 0.069561 0.070991 0.070945 0.066492 0.069783 0.07209 0.068018 0.067529 0.066073 0.065756 0.064463 0.064977 0.065162 0.061409 0.059496 0.056011 0.055844 0.057152 0.052909 0.055634 0.053156 0.05316 0.052564 0.052242 0.053225 0.051598 0.05172 0.051474 0.049509 0.049769 0.048853 0.047613 0.048153 0.047368 0.047565 0.046151 0.047075 0.04586 0.04615 0.044982 0.044628 0.044388 0.043091 0.041629 0.041599 0.03962 0.038904 0.038877 0.037544 0.037128 0.036721 0.036476 0.036294 0.035608 0.036015 0.035327 0.035188 0.035047
"78" 0.099409 0.101964 0.102322 0.110714 0.106764 0.101251 0.102532 0.104006 0.098766 0.095249 0.099781 0.093191 0.091524 0.089256 0.091525 0.090392 0.088676 0.086936 0.086501 0.084303 0.082903 0.07836 0.080473 0.080589 0.08114 0.080795 0.078936 0.078538 0.076956 0.079659 0.080716 0.077146 0.07491 0.078482 0.077211 0.077818 0.073532 0.072802 0.071863 0.070692 0.06923 0.066533 0.062936 0.062146 0.056391 0.057103 0.057022 0.056209 0.057522 0.057155 0.057871 0.057186 0.05761 0.057398 0.056062 0.056318 0.05456 0.052412 0.05195 0.05117 0.052599 0.051043 0.051155 0.051493 0.049967 0.050882 0.05084 0.050113 0.048521 0.048275 0.047403 0.045513 0.045697 0.043978 0.042285 0.042912 0.041554 0.041133 0.040386 0.039672 0.040071 0.039234 0.039276 0.038692 0.038895 0.038119
"79" 0.109055 0.111684 0.111123 0.119945 0.115418 0.109134 0.111609 0.114937 0.110125 0.106278 0.112397 0.104163 0.098764 0.094452 0.096992 0.096266 0.095318 0.094655 0.09395 0.091462 0.09068 0.085236 0.086212 0.087214 0.088028 0.08863 0.088391 0.087064 0.082941 0.085602 0.087333 0.084293 0.084369 0.081819 0.083041 0.086942 0.083563 0.078723 0.078079 0.078685 0.075514 0.071783 0.069741 0.068135 0.066763 0.061612 0.062084 0.065694 0.060844 0.062597 0.063264 0.062535 0.062387 0.061327 0.061584 0.060975 0.05949 0.057862 0.05631 0.055913 0.057123 0.056372 0.05564 0.055767 0.055694 0.054348 0.05645 0.055205 0.054515 0.052943 0.052345 0.05006 0.049919 0.048443 0.047317 0.046921 0.045068 0.044759 0.044729 0.044363 0.043832 0.043465 0.043616 0.04286 0.043285 0.042382
"80" 0.117736 0.119749 0.117038 0.125389 0.120281 0.113566 0.115888 0.117478 0.112442 0.109993 0.118386 0.112116 0.107091 0.101288 0.10289 0.101783 0.100098 0.099188 0.09925 0.097513 0.098048 0.093277 0.09242 0.093916 0.095563 0.097744 0.095642 0.098345 0.094472 0.094311 0.096016 0.092734 0.093283 0.093575 0.08902 0.092327 0.089875 0.086354 0.08423 0.085738 0.085448 0.0813 0.077612 0.076804 0.074433 0.07371 0.070948 0.074271 0.072802 0.06876 0.070328 0.069741 0.0704 0.069664 0.068788 0.069398 0.066511 0.066178 0.065142 0.062887 0.065709 0.06493 0.064671 0.064234 0.063206 0.063475 0.063457 0.06403 0.060864 0.060941 0.059227 0.056523 0.056448 0.054092 0.052112 0.05132 0.049188 0.049942 0.049829 0.049106 0.048896 0.04821 0.048732 0.047752 0.047667 0.04713
"81" 0.128628 0.130684 0.126728 0.135572 0.129639 0.122217 0.126458 0.129969 0.124168 0.119964 0.128588 0.122161 0.117266 0.111424 0.112293 0.109963 0.109291 0.110052 0.10745 0.105741 0.107271 0.101715 0.102519 0.103487 0.102843 0.105032 0.098933 0.098456 0.09994 0.098671 0.100309 0.095107 0.096374 0.096988 0.095246 0.094386 0.09361 0.091202 0.091089 0.089936 0.089718 0.086975 0.082127 0.081054 0.079534 0.080019 0.077379 0.078772 0.078864 0.077754 0.074919 0.075311 0.076359 0.075414 0.074959 0.075078 0.0733 0.071571 0.071154 0.070096 0.071424 0.070716 0.070471 0.070264 0.069923 0.069684 0.070166 0.068438 0.069216 0.066747 0.065668 0.062725 0.062477 0.060279 0.058345 0.057477 0.054405 0.05403 0.055529 0.054183 0.054337 0.053504 0.053748 0.052733 0.052669 0.052033
"82" 0.139814 0.142021 0.137411 0.147399 0.14093 0.132608 0.138198 0.143302 0.137661 0.131654 0.139073 0.131119 0.126366 0.122411 0.124701 0.120731 0.118566 0.121127 0.119527 0.114472 0.116747 0.110962 0.112582 0.115415 0.113589 0.112616 0.112628 0.11365 0.109285 0.115876 0.113867 0.109689 0.109261 0.108768 0.105229 0.10846 0.104336 0.101829 0.101148 0.100542 0.099001 0.095547 0.092898 0.090634 0.087222 0.088192 0.084798 0.087183 0.084303 0.084784 0.086131 0.081498 0.083595 0.083219 0.081706 0.082898 0.080076 0.078406 0.077315 0.077335 0.07931 0.077234 0.078098 0.07717 0.076867 0.077196 0.07827 0.076876 0.075333 0.076588 0.072397 0.070339 0.069435 0.067401 0.065253 0.0642 0.061647 0.060411 0.060047 0.060564 0.060567 0.059481 0.059907 0.058468 0.059105 0.058149
"83" 0.151303 0.153363 0.148905 0.160567 0.153954 0.14491 0.151486 0.157113 0.151342 0.144906 0.15152 0.140276 0.134587 0.132554 0.138266 0.135061 0.130453 0.131527 0.132321 0.127602 0.126245 0.120074 0.125174 0.125598 0.127795 0.124081 0.124631 0.124556 0.123181 0.123504 0.128976 0.119729 0.12171 0.120824 0.117796 0.119277 0.116595 0.111696 0.109912 0.11097 0.110667 0.105119 0.1018 0.101826 0.097305 0.095559 0.09369 0.095521 0.092802 0.090972 0.094495 0.092988 0.090624 0.090774 0.08938 0.090475 0.088303 0.086026 0.085818 0.083325 0.086874 0.086185 0.084901 0.085668 0.085033 0.085553 0.086364 0.084847 0.083771 0.082747 0.083236 0.077525 0.077435 0.074203 0.072602 0.072557 0.068565 0.067189 0.066889 0.065643 0.066919 0.065594 0.066629 0.064398 0.065646 0.064522
"84" 0.163131 0.164543 0.161024 0.17484 0.168198 0.158657 0.165998 0.171102 0.16411 0.157393 0.165507 0.151504 0.143682 0.142226 0.150736 0.150687 0.145907 0.143908 0.144924 0.141263 0.140288 0.12854 0.139891 0.136323 0.140635 0.139324 0.136379 0.138722 0.134009 0.137338 0.137555 0.13716 0.133492 0.132716 0.128754 0.131848 0.129 0.12294 0.121802 0.122269 0.121794 0.119012 0.1096 0.110165 0.107731 0.105792 0.102687 0.105285 0.101352 0.100086 0.100232 0.101325 0.103109 0.09749 0.097338 0.099811 0.096326 0.093944 0.09308 0.091937 0.09388 0.094337 0.094335 0.09432 0.093099 0.094068 0.095191 0.094418 0.093115 0.092741 0.090056 0.089023 0.086019 0.083219 0.081043 0.080928 0.077194 0.07641 0.075005 0.073106 0.072986 0.073892 0.07415 0.072227 0.073112 0.07191
"85" 0.175186 0.175849 0.174125 0.190024 0.183269 0.17311 0.180801 0.184591 0.175707 0.16814 0.178492 0.164817 0.156413 0.153675 0.162316 0.164577 0.161913 0.159275 0.158803 0.153583 0.1549 0.142705 0.153311 0.148986 0.153942 0.15172 0.148015 0.149799 0.147563 0.151473 0.152836 0.143002 0.148946 0.145717 0.140025 0.143637 0.138888 0.134551 0.134983 0.130338 0.132842 0.128352 0.12027 0.118859 0.11497 0.115498 0.11102 0.114423 0.111805 0.10836 0.110104 0.108833 0.112146 0.110084 0.106154 0.108776 0.104905 0.102687 0.101963 0.100975 0.104263 0.103459 0.103343 0.104047 0.102759 0.103037 0.10569 0.105031 0.103942 0.102753 0.100908 0.095774 0.099075 0.09225 0.091122 0.090439 0.086293 0.086501 0.084567 0.082323 0.081456 0.079105 0.082323 0.080725 0.080984 0.080195
"86" 0.188359 0.188279 0.188583 0.206044 0.198553 0.187947 0.19618 0.199137 0.188652 0.180002 0.19197 0.178907 0.173126 0.169443 0.174816 0.176094 0.174722 0.175127 0.168282 0.165959 0.170702 0.160279 0.161138 0.168533 0.164691 0.163545 0.162045 0.161255 0.160904 0.162597 0.164217 0.159205 0.157599 0.160189 0.154519 0.155381 0.152535 0.146486 0.147353 0.146881 0.143219 0.140839 0.131314 0.133452 0.1255 0.126954 0.123789 0.126922 0.122949 0.120301 0.121397 0.120373 0.120211 0.120981 0.120969 0.117852 0.11371 0.11369 0.111322 0.109892 0.114621 0.113664 0.114788 0.114229 0.114518 0.113782 0.116821 0.116157 0.115137 0.115716 0.113207 0.108106 0.107361 0.106478 0.101414 0.102081 0.09724 0.096084 0.09484 0.092701 0.091441 0.08803 0.089122 0.089736 0.090669 0.089446
"87" 0.202976 0.202475 0.204586 0.223553 0.214217 0.202526 0.211901 0.214902 0.203549 0.194379 0.20805 0.193934 0.19091 0.189736 0.19213 0.188031 0.184165 0.187012 0.184023 0.178534 0.180606 0.16992 0.177893 0.174311 0.1857 0.177867 0.177255 0.178833 0.175749 0.178361 0.181989 0.173231 0.173972 0.17226 0.171108 0.170935 0.165536 0.158067 0.159527 0.158989 0.157821 0.149537 0.142783 0.145591 0.138124 0.135965 0.133337 0.138362 0.133489 0.130161 0.133302 0.131796 0.132009 0.129733 0.131963 0.134222 0.125858 0.123358 0.123006 0.120217 0.125537 0.123787 0.125901 0.124777 0.126281 0.126646 0.128753 0.128717 0.128096 0.127535 0.126069 0.120612 0.121082 0.115346 0.115751 0.112855 0.108735 0.107383 0.107142 0.10468 0.103938 0.1 0.100061 0.097123 0.101295 0.09953
"88" 0.21839 0.218322 0.221845 0.242256 0.23058 0.2165 0.226609 0.231114 0.219427 0.210741 0.227424 0.211058 0.208501 0.209859 0.214159 0.205102 0.193709 0.194625 0.190793 0.18523 0.190119 0.182501 0.188317 0.187405 0.189522 0.1952 0.188731 0.193073 0.186069 0.190822 0.196205 0.186882 0.18421 0.18591 0.176165 0.187339 0.178008 0.170355 0.17133 0.169746 0.17217 0.168254 0.153501 0.155272 0.150021 0.150642 0.141989 0.147868 0.145923 0.140676 0.142297 0.142469 0.145336 0.141279 0.142022 0.145264 0.14023 0.13343 0.133848 0.132458 0.137592 0.137079 0.137615 0.138216 0.136708 0.138395 0.143746 0.141155 0.141273 0.141738 0.140232 0.13451 0.135856 0.130912 0.126337 0.130957 0.120592 0.121337 0.119732 0.118575 0.116808 0.111846 0.112667 0.107599 0.108804 0.112207
"89" 0.233545 0.234958 0.238984 0.260886 0.24653 0.229668 0.239647 0.246449 0.235112 0.227471 0.248935 0.230093 0.225682 0.226175 0.233136 0.226456 0.209164 0.202775 0.212911 0.207855 0.200061 0.196079 0.205211 0.205146 0.210854 0.208696 0.208831 0.206371 0.202188 0.211781 0.211533 0.202869 0.204539 0.200301 0.198531 0.200861 0.197582 0.183215 0.185363 0.187523 0.188294 0.181021 0.169451 0.171388 0.163497 0.164458 0.157918 0.161372 0.158218 0.154718 0.157336 0.155814 0.158873 0.156331 0.15365 0.159082 0.154176 0.150624 0.146881 0.14489 0.153731 0.149755 0.152436 0.1503 0.152123 0.15331 0.158141 0.157998 0.15709 0.158163 0.156018 0.149533 0.151428 0.145733 0.141984 0.141999 0.138156 0.134994 0.136073 0.132979 0.131647 0.125968 0.126424 0.122148 0.119582 0.119949
"90" 0.268195472968874 0.277445325218518 0.275658726300438 0.303774392453738 0.283465217525697 0.261116927507306 0.274266115889056 0.29192233176345 0.272440491217429 0.264182272427436 0.295440499677827 0.271375104799718 0.262431873504637 0.258816741670632 0.264639667800866 0.266743787839422 0.263867969944492 0.266471218833691 0.268450939820244 0.261090091722519 0.265561073231438 0.252001647939027 0.258813451879065 0.259378693313256 0.26784241389769 0.266936739942224 0.261477467948308 0.267047036980053 0.260378058473512 0.266974777282397 0.273340199043129 0.260060137326147 0.261366673217137 0.262309232172449 0.25462493173273 0.263079507817927 0.255095692159911 0.243596460726884 0.246288749728916 0.245001518648422 0.247772480624273 0.238849510124116 0.225219905536567 0.231603507908366 0.221094179148187 0.223436422522235 0.214229233948217 0.224968673377051 0.217397340846307 0.210485059950997 0.217530329097345 0.217590083844902 0.222033827842811 0.22053881027005 0.221926176810833 0.227094932149814 0.220273118767161 0.215668013002135 0.215073269561564 0.211161410026302 0.221529900575912 0.219493408713212 0.222359330643689 0.222806621657554 0.224330174432757 0.225545854036078 0.233425524892295 0.234463280431446 0.232901886717351 0.235507017974203 0.234237975582515 0.223377137162616 0.229023277255698 0.222081292353187 0.218105064407658 0.22151634057487 0.20895812639873 0.211655357974979 0.211451518158442 0.208250947982371 0.206768173727453 0.201233352746303 0.203465348003734 0.195569150602159 0.195315064990924 0.188983405411424


==> figs/output/t1.txt <==
"-2.792" "-2.681" "-2.789"
"-4.661" "-4.551" "-4.720"
"-5.437" "-5.328" "-5.486"
"-5.775" "-5.735" "-5.816"
"-6.038" "-6.011" "-6.031"
"-6.227" "-6.200" "-6.210"


==> figs/output/t10.txt <==
"45.81" "45.81" "45.81" "50.12" "49.60" "50.09" " 5.72" " 5.53" " 5.71"
"37.59" "37.59" "37.59" "40.84" "40.32" "40.81" " 6.97" " 6.74" " 6.96"
"29.19" "29.19" "29.19" "31.97" "31.43" "31.94" " 8.49" " 8.22" " 8.48"
"22.59" "22.59" "22.59" "23.85" "23.27" "23.81" "10.36" "10.02" "10.34"
"15.95" "15.23" "15.83" "16.50" "15.87" "16.47" "12.62" "12.21" "12.60"
" 9.59" " 9.40" " 9.87" "10.05" " 9.63" "10.09" " 8.61" " 8.29" " 8.63"


==> figs/output/t6.txt <==
"0.049" "0.062" "0.304" "0.274"
"0.061" "0.126" "0.191" "0.189"
"0.051" "0.063" "0.108" "0.119"
"0.038" "0.086" "0.126" "0.152"
"0.046" "0.067" "0.078" "0.119"
"0.055" "0.083" "0.151" "0.155"


==> figs/output/t7.txt <==
"0.076" "0.153" "0.186" "0.171"
"0.047" "0.092" "0.160" "0.165"
"0.063" "0.080" "0.142" "0.145"
"0.083" "0.140" "0.275" "0.289"
"0.055" "0.083" "0.151" "0.155"


==> figs/output/t8.txt <==
"0.090" "0.122" "0.235" "0.249" "0.039"
"0.101" "0.131" "0.239" "0.253" "0.058"
"0.113" "0.141" "0.245" "0.259" "0.076"
"0.125" "0.150" "0.251" "0.266" "0.092"
"0.134" "0.158" "0.258" "0.273" "0.104"
"0.142" "0.164" "0.263" "0.279" "0.114"
"0.149" "0.170" "0.268" "0.284" "0.124"
"0.155" "0.174" "0.272" "0.289" "0.131"
"0.156" "0.176" "0.275" "0.292" "0.135"
"0.160" "0.179" "0.278" "0.296" "0.147"
"0.162" "0.182" "0.280" "0.299" "0.155"
"0.166" "0.186" "0.283" "0.302" "0.170"
"0.171" "0.191" "0.286" "0.305" "0.189"
"0.177" "0.197" "0.290" "0.309" "0.208"
"0.182" "0.202" "0.294" "0.313" "0.223"
"0.188" "0.209" "0.298" "0.317" "0.241"
"0.194" "0.215" "0.302" "0.321" "0.258"
"0.198" "0.220" "0.305" "0.324" "0.279"
"0.198" "0.224" "0.306" "0.325" "0.293"
"0.196" "0.227" "0.305" "0.325" "0.300"
"0.189" "0.228" "0.303" "0.322" "0.297"
"0.187" "0.233" "0.302" "0.321" "0.269"
"0.193" "0.243" "0.306" "0.326" "0.263"
"0.211" "0.259" "0.318" "0.337" "0.268"
"0.228" "0.274" "0.328" "0.348" "0.268"
"0.167" "0.194" "0.284" "0.301" "0.188"
"0.171" "0.191" "0.286" "0.305" "0.189"


==> figs/output/t9.txt <==
"0.768" "0.111" "0.040" "0.790" "0.251" "0.154"
"0.109" "0.009" "0.004" "0.263" "0.072" "0.041"

